The difference of convex algorithm on Hadamard manifolds

In this paper, we propose a Riemannian version of the difference of convex algorithm (DCA) to solve a minimization problem involving the difference of convex (DC) function. We establish the equivalence between the classical and simplified Riemannian versions of the DCA. We also prove that, under mild assumptions, the Riemannian version of the DCA is well-defined, and every cluster point of the sequence generated by the proposed method, if any, is a critical point of the objective DC function. Additionally, we establish some duality relations between the DC problem and its dual. To illustrate the effectiveness of the algorithm, we present some numerical experiments.

==> data/DCAvsDCPPA-80-DCA-10.csv <==
i,f,fabs
1,4.121479854955899,4.371479854955899
2,-0.11661645715532298,0.13338354284467702
3,-0.2399435991075054,0.010056400892494599
4,-0.24901326128647233,0.0009867387135276684
5,-0.24989475557210106,0.00010524442789894284
6,-0.2499884637951657,1.153620483429485e-5
7,-0.24999872397597817,1.2760240218345764e-6
8,-0.24999985843274797,1.41567252032182e-7
9,-0.2499999842781926,1.5721807411495092e-8
10,-0.2499999982534249,1.7465751067646806e-9
11,-0.249999999805947,1.9405299589436709e-10
12,-0.24999999997843897,2.156103073858162e-11
13,-0.24999999999760436,2.3956392425361628e-12
14,-0.24999999999973388,2.6612045900265e-13
15,-0.24999999999997036,2.964295475749168e-14
16,-0.24999999999999645,3.552713678800501e-15
17,-0.2499999999999996,3.885780586188048e-16
18,-0.25,0.0
19,-0.24999999999999994,5.551115123125783e-17
20,-0.25,0.0
21,-0.25,0.0
22,-0.25,0.0
23,-0.25,0.0
24,-0.25,0.0


==> data/DCAvsDCPPA-80-DCA-20.csv <==
i,f,fabs
1,19.44279624974544,19.69279624974544
2,0.0780098578200239,0.3280098578200239
3,-0.22901118413521393,0.02098881586478607
4,-0.24804118498819422,0.001958815011805781
5,-0.2497944285998911,0.00020557140010890596
6,-0.24997758654203367,2.241345796633043e-5
7,-0.24999752522931373,2.4747706862671137e-6
8,-0.24999972560093664,2.743990633602422e-7
9,-0.24999996953249548,3.04675045192937e-8
10,-0.2499999966155108,3.3844891889067696e-9
11,-0.24999999962397507,3.7602493341282184e-10
12,-0.24999999995822053,4.177946877348404e-11
13,-0.24999999999535788,4.642120021713936e-12
14,-0.24999999999948425,5.157541060896165e-13
15,-0.2499999999999427,5.728750807065808e-14
16,-0.24999999999999328,6.716849298982197e-15
17,-0.24999999999999917,8.326672684688674e-16
18,-0.24999999999999994,5.551115123125783e-17
19,-0.25,0.0
20,-0.25000000000000006,5.551115123125783e-17
21,-0.25000000000000006,5.551115123125783e-17
22,-0.25000000000000006,5.551115123125783e-17
23,-0.24999999999999994,5.551115123125783e-17
24,-0.25,0.0
25,-0.24999999999999994,5.551115123125783e-17


==> data/DCAvsDCPPA-80-DCA-40.csv <==
i,f,fabs
1,68.6453576970206,68.8953576970206
2,0.3909721236017951,0.6409721236017951
3,-0.21479067252948342,0.03520932747051658
4,-0.2468602848654775,0.0031397151345224916
5,-0.24967526356405723,0.000324736435942774
6,-0.24996476316299082,3.5236837009178235e-5
7,-0.24999611552046846,3.8844795315351455e-6
8,-0.24999956952215963,4.304778403740883e-7
9,-0.24999995221093219,4.7789067814107966e-8
10,-0.2499999946916508,5.308349204646845e-9
11,-0.24999999941024137,5.897586308201141e-10
12,-0.24999999993447342,6.552658415870383e-11
13,-0.24999999999271938,7.280620550886852e-12
14,-0.24999999999919104,8.089640068931203e-13
15,-0.24999999999990796,9.203748874142548e-14
16,-0.24999999999998956,1.0436096431476471e-14
17,-0.24999999999999883,1.1657341758564144e-15
18,-0.2499999999999999,1.1102230246251565e-16
19,-0.25,0.0
20,-0.25000000000000006,5.551115123125783e-17
21,-0.25,0.0
22,-0.25,0.0
23,-0.25,0.0
24,-0.25,0.0
25,-0.25000000000000006,5.551115123125783e-17


==> data/DCAvsDCPPA-80-DCA-5.csv <==
i,f,fabs
1,0.13785496790530005,0.38785496790530005
2,-0.22605116712088297,0.023948832879117032
3,-0.24778877913337483,0.0022112208666251743
4,-0.2497687372534234,0.00023126274657658819
5,-0.24997481397628002,2.51860237199808e-5
6,-0.24999722014381387,2.779856186130303e-6
7,-0.24999969181208198,3.0818791801889844e-7
8,-0.249999965782229,3.421777100554024e-8
9,-0.24999999619896313,3.801036874140351e-9
10,-0.24999999957769736,4.223026373040284e-10
11,-0.24999999995307876,4.692124466743053e-11
12,-0.24999999999478656,5.213440790186041e-12
13,-0.24999999999942074,5.792588630981754e-13
14,-0.2499999999999356,6.439293542825908e-14
15,-0.2499999999999929,7.105427357601002e-15
16,-0.24999999999999917,8.326672684688674e-16
17,-0.24999999999999994,5.551115123125783e-17
18,-0.24999999999999994,5.551115123125783e-17
19,-0.25,0.0
20,-0.25000000000000006,5.551115123125783e-17
21,-0.24999999999999994,5.551115123125783e-17
22,-0.25,0.0
23,-0.25,0.0


==> data/DCAvsDCPPA-80-DCA-80.csv <==
i,f,fabs
1,215.03573430442083,215.28573430442083
2,0.8726528947212482,1.1226528947212482
3,-0.1968491909244917,0.05315080907550829
4,-0.24546200867753137,0.004537991322468626
5,-0.2495370730445619,0.00046292695543809215
6,-0.24994999486755431,5.000513244568516e-5
7,-0.2499944957312344,5.504268765610387e-6
8,-0.24999939032125795,6.096787420473149e-7
9,-0.24999993232836393,6.767163607257487e-8
10,-0.24999999248353638,7.516463618184588e-9
11,-0.24999999916493393,8.350660718470237e-10
12,-0.2499999999072186,9.278139367907556e-11
13,-0.2499999999896912,1.0308809361703197e-11
14,-0.24999999999885453,1.1454726056570053e-12
15,-0.24999999999987127,1.287303597052869e-13
16,-0.2499999999999855,1.4488410471358293e-14
17,-0.2499999999999984,1.609823385706477e-15
18,-0.24999999999999983,1.6653345369377348e-16
19,-0.25,0.0
20,-0.25,0.0
21,-0.25000000000000006,5.551115123125783e-17
22,-0.25,0.0
23,-0.25,0.0
24,-0.25000000000000006,5.551115123125783e-17
25,-0.25,0.0
26,-0.25,0.0


==> data/DCAvsDCPPA-80-DCPPA-10.csv <==
i,f,fabs
1,10.549472383938783,10.799472383938783
2,0.30405702195813156,0.5540570219581316
3,-0.17673403143446487,0.07326596856553513
4,-0.23623493498944909,0.013765065010550914
5,-0.2469944417150075,0.0030055582849924933
6,-0.2492965394094261,0.0007034605905739122
7,-0.24982976252668804,0.0001702374733119627
8,-0.24995812263925216,4.1877360747843984e-5
9,-0.2499896146075224,1.0385392477607613e-5
10,-0.24999741406503495,2.585934965049219e-6
11,-0.24999935481291957,6.451870804280446e-7
12,-0.24999983886500243,1.6113499756720273e-7
13,-0.249999959736453,4.0263546996488486e-8
14,-0.24999998993663747,1.0063362532175546e-8
15,-0.24999999748447488,2.515525121538076e-9
16,-0.24999999937115813,6.288418674671448e-10
17,-0.24999999984279447,1.572055263743266e-10
18,-0.24999999996069927,3.9300729337554685e-11
19,-0.24999999999017491,9.825085189874017e-12
20,-0.24999999999754374,2.4562574196806963e-12
21,-0.24999999999938594,6.140643549201741e-13
22,-0.2499999999998465,1.534883331544279e-13
23,-0.2499999999999616,3.8413716652030416e-14
24,-0.24999999999999034,9.658940314238862e-15
25,-0.2499999999999976,2.3869795029440866e-15
26,-0.24999999999999944,5.551115123125783e-16
27,-0.2499999999999999,1.1102230246251565e-16
28,-0.25,0.0
29,-0.24999999999999994,5.551115123125783e-17
30,-0.25,0.0
31,-0.24999999999999994,5.551115123125783e-17
32,-0.24999999999999994,5.551115123125783e-17
33,-0.25,0.0
34,-0.25000000000000006,5.551115123125783e-17
35,-0.25000000000000006,5.551115123125783e-17
36,-0.24999999999999994,5.551115123125783e-17
37,-0.25,0.0


==> data/DCAvsDCPPA-80-DCPPA-20.csv <==
i,f,fabs
1,48.866299159282576,49.116299159282576
2,1.0491593106793518,1.2991593106793518
3,-0.1118999870498546,0.1381000129501454
4,-0.22621069622994222,0.02378930377005778
5,-0.24500221460003874,0.004997785399961263
6,-0.24885131932801846,0.001148680671981539
7,-0.24972446043107588,0.00027553956892412135
8,-0.24993251285235524,6.748714764476249e-5
9,-0.2499832995501341,1.670044986590291e-5
10,-0.249995846097103,4.153902896986139e-6
11,-0.2499989641626163,1.0358373837004997e-6
12,-0.2499997413696476,2.5863035241213694e-7
13,-0.24999993538348664,6.461651336220342e-8
14,-0.2499999838510032,1.614899680646431e-8
15,-0.24999999596339212,4.036607881285903e-9
16,-0.24999999899092823,1.0090717705857344e-9
17,-0.24999999974774212,2.5225788125027293e-10
18,-0.24999999993693683,6.30631658005143e-11
19,-0.2499999999842344,1.5765611038887073e-11
20,-0.2499999999960586,3.941402759721768e-12
21,-0.24999999999901462,9.853784455060577e-13
22,-0.24999999999975364,2.4635848916432224e-13
23,-0.24999999999993838,6.161737786669619e-14
24,-0.24999999999998457,1.5432100042289676e-14
25,-0.24999999999999611,3.885780586188048e-15
26,-0.2499999999999991,8.881784197001252e-16
27,-0.24999999999999972,2.7755575615628914e-16
28,-0.24999999999999994,5.551115123125783e-17
29,-0.25000000000000006,5.551115123125783e-17
30,-0.25000000000000006,5.551115123125783e-17
31,-0.25,0.0
32,-0.25,0.0
33,-0.25000000000000006,5.551115123125783e-17
34,-0.25000000000000006,5.551115123125783e-17
35,-0.24999999999999994,5.551115123125783e-17
36,-0.24999999999999994,5.551115123125783e-17
37,-0.24999999999999994,5.551115123125783e-17
38,-0.25,0.0


==> data/DCAvsDCPPA-80-DCPPA-40.csv <==
i,f,fabs
1,172.36525546106998,172.61525546106998
2,2.2087387719721603,2.4587387719721603
3,-0.034349037225444135,0.21565096277455587
4,-0.21547050209839796,0.034529497901602035
5,-0.2429723002472654,0.007027699752734595
6,-0.24840843053031153,0.0015915694696884697
7,-0.2496209303037073,0.0003790696962926998
8,-0.24990747944684294,9.252055315706054e-5
9,-0.24997714437142254,2.2855628577456155e-5
10,-0.24999432001798116,5.679982018835794e-6
11,-0.24999858422110516,1.4157788948421235e-6
12,-0.24999964658086032,3.5341913967590344e-7
13,-0.24999991171082103,8.828917896774868e-8
14,-0.24999997793590067,2.2064099325369568e-8
15,-0.2499999944849995,5.515000511824297e-9
16,-0.249999998621378,1.3786219943412448e-9
17,-0.24999999965536063,3.446393725958785e-10
18,-0.2499999999138422,8.615780311416188e-11
19,-0.24999999997846079,2.1539214856147737e-11
20,-0.24999999999461525,5.384748202885703e-12
21,-0.24999999999865385,1.3461454173580023e-12
22,-0.2499999999996635,3.3650859876388495e-13
23,-0.2499999999999159,8.409939411535561e-14
24,-0.24999999999997902,2.098321516541546e-14
25,-0.24999999999999478,5.218048215738236e-15
26,-0.24999999999999867,1.3322676295501878e-15
27,-0.24999999999999967,3.3306690738754696e-16
28,-0.24999999999999994,5.551115123125783e-17
29,-0.25,0.0
30,-0.25000000000000006,5.551115123125783e-17
31,-0.25,0.0
32,-0.25000000000000006,5.551115123125783e-17
33,-0.24999999999999994,5.551115123125783e-17
34,-0.25,0.0
35,-0.25000000000000006,5.551115123125783e-17
36,-0.25000000000000006,5.551115123125783e-17
37,-0.25000000000000006,5.551115123125783e-17
38,-0.24999999999999994,5.551115123125783e-17


==> data/DCAvsDCPPA-80-DCPPA-5.csv <==
i,f,fabs
1,0.6822219330840023,0.9322219330840023
2,-0.1415430395393712,0.1084569604606288
3,-0.23064466292197677,0.019355337078023227
4,-0.24586984066741047,0.004130159332589534
5,-0.2490437633036412,0.0009562366963588032
6,-0.24976980879856203,0.00023019120143796812
7,-0.24994352152348848,5.647847651152338e-5
8,-0.24998601167739737,1.3988322602631609e-5
9,-0.2499965191857622,3.4808142377884543e-6
10,-0.24999913182071332,8.681792866838123e-7
11,-0.2499997832076506,2.1679234940563674e-7
12,-0.24999994583343677,5.416656323475877e-8
13,-0.24999998646229754,1.3537702459043288e-8
14,-0.2499999966160666,3.3839334112606423e-9
15,-0.24999999915407822,8.459217770706573e-10
16,-0.24999999978852727,2.1147272821764318e-10
17,-0.2499999999471328,5.286721060926425e-11
18,-0.2499999999867833,1.3216705507801407e-11
19,-0.2499999999966958,3.3041902547381596e-12
20,-0.24999999999917394,8.260614414723477e-13
21,-0.2499999999997935,2.0650148258027912e-13
22,-0.24999999999994837,5.162537064506978e-14
23,-0.24999999999998712,1.2878587085651816e-14
24,-0.24999999999999678,3.219646771412954e-15
25,-0.24999999999999922,7.771561172376096e-16
26,-0.24999999999999983,1.6653345369377348e-16
27,-0.24999999999999994,5.551115123125783e-17
28,-0.25,0.0
29,-0.25,0.0
30,-0.25,0.0
31,-0.24999999999999994,5.551115123125783e-17
32,-0.24999999999999994,5.551115123125783e-17
33,-0.25,0.0
34,-0.25000000000000006,5.551115123125783e-17
35,-0.25000000000000006,5.551115123125783e-17
36,-0.25,0.0


==> data/DCAvsDCPPA-80-DCPPA-80.csv <==
i,f,fabs
1,540.4453080580288,540.6953080580288
2,3.9576917824338667,4.207691782433867
3,0.05807359948109947,0.30807359948109947
4,-0.2038361488403071,0.046163851159692904
5,-0.24086555234618134,0.009134447653818656
6,-0.24795799833046545,0.0020420016695345544
7,-0.24951666944268447,0.0004833305573155311
8,-0.24988239157506253,0.00011760842493746537
9,-0.24997099066884482,2.9009331155183116e-5
10,-0.24999279613832548,7.203861674520695e-6
11,-0.24999820505482534,1.7949451746601675e-6
12,-0.24999955201383967,4.4798616033459027e-7
13,-0.24999988809707924,1.1190292076301844e-7
14,-0.24999997203596397,2.7964036031224992e-8
15,-0.24999999301045278,6.989547218783088e-9
16,-0.24999999825279623,1.7472037705523746e-9
17,-0.24999999956322205,4.367779471436961e-10
18,-0.24999999989080846,1.0919154469490877e-10
19,-0.2499999999727025,2.7297497595668574e-11
20,-0.24999999999317568,6.824318887765912e-12
21,-0.24999999999829398,1.7060242107902468e-12
22,-0.24999999999957345,4.2654768606098514e-13
23,-0.24999999999989342,1.0658141036401503e-13
24,-0.24999999999997335,2.6645352591003757e-14
25,-0.24999999999999328,6.716849298982197e-15
26,-0.24999999999999833,1.6653345369377348e-15
27,-0.2499999999999996,3.885780586188048e-16
28,-0.2499999999999999,1.1102230246251565e-16
29,-0.25,0.0
30,-0.25,0.0
31,-0.25,0.0
32,-0.25,0.0
33,-0.25,0.0
34,-0.25,0.0
35,-0.25000000000000006,5.551115123125783e-17
36,-0.25,0.0
37,-0.25,0.0
38,-0.25000000000000006,5.551115123125783e-17


==> data/DCAvsDCPPA-80-benchmark-shortened.csv <==
n,d,dcat,dcai,dcppat,dcppai
2,3,0.002643596688559322,20,0.025031964592039803,31
3,6,0.005243409708289612,23,0.022671868253393665,36
4,10,0.006250602775969963,23,0.020886271025,35
5,15,0.009166523866055045,23,0.02042389709387755,36
6,21,0.0124688509525,24,0.020812884212499997,37
7,28,0.01858262700740741,24,0.027034241454054055,37
8,36,0.023264155627906978,24,0.027612484664835166,37
9,45,0.03333938836,24,0.030692949337423312,37
10,55,0.04479846615178572,24,0.03642735146376812,37
11,66,0.06639506575,24,0.037438276440298505,38
12,78,0.07967003771428571,24,0.038344189603053434,38
13,91,0.11075856436956522,25,0.043669906495652173,38
14,105,0.13773021745945946,25,0.045399732783783786,38
15,120,0.1817927977142857,25,0.05609960004444444,38
16,136,0.2289553902272727,25,0.05883508969411765,38
17,153,0.2867450185,25,0.06375023258227848,38
18,171,0.35553483053333335,25,0.07971215479365079,38
19,190,0.4285660101666667,25,0.08598287572881357,38
20,210,0.519995546,25,0.09069465398214285,38
21,231,0.64607904675,25,0.1000010914117647,38
22,253,0.7355295951428572,25,0.10088768172,38
23,276,0.9618507643333334,25,0.11904604759523808,38
24,300,1.0279530332,25,0.11693588374418605,38
25,325,1.28665931225,25,0.1284303996153846,38
26,351,1.4097402395,25,0.13139153635897435,38
27,378,1.667347823,25,0.1443667678857143,38
28,406,1.9780553196666668,25,0.1464658487714286,38
29,435,2.2832795,25,0.16302621096774195,38
30,465,2.653314125,25,22.704536042,38
31,496,3.264585729,25,0.20944691141666666,38
32,528,3.1788244165,25,0.20638322003999998,38
33,561,4.150930583,25,0.3504083973333333,38
34,595,4.5048976875,25,0.33657037786666666,38
35,630,5.120417833,25,0.33349659173333335,38
36,666,5.514946542,25,0.3694194317142857,38
37,703,6.518088583,25,0.415216734,38
38,741,7.011325,25,0.4098662339230769,38
39,780,8.287824792,25,0.44888845483333334,38
40,820,8.188245417,25,0.43875066316666667,38
41,861,9.559812334,25,0.47356314018181817,38
42,903,10.355385416,25,0.49009689009090907,38
43,946,12.023135291,25,0.5013999541,38
44,990,12.750458042,25,0.5016574044,38

==> data/DCAvsDCPPA-80-benchmark.csv <==
n,d,dcat,dcai,dcppat,dcppai
2,3,0.002643596688559322,20,0.025031964592039803,31
3,6,0.005243409708289612,23,0.022671868253393665,36
4,10,0.006250602775969963,23,0.020886271025,35
5,15,0.009166523866055045,23,0.02042389709387755,36
6,21,0.0124688509525,24,0.020812884212499997,37
7,28,0.01858262700740741,24,0.027034241454054055,37
8,36,0.023264155627906978,24,0.027612484664835166,37
9,45,0.03333938836,24,0.030692949337423312,37
10,55,0.04479846615178572,24,0.03642735146376812,37
11,66,0.06639506575,24,0.037438276440298505,38
12,78,0.07967003771428571,24,0.038344189603053434,38
13,91,0.11075856436956522,25,0.043669906495652173,38
14,105,0.13773021745945946,25,0.045399732783783786,38
15,120,0.1817927977142857,25,0.05609960004444444,38
16,136,0.2289553902272727,25,0.05883508969411765,38
17,153,0.2867450185,25,0.06375023258227848,38
18,171,0.35553483053333335,25,0.07971215479365079,38
19,190,0.4285660101666667,25,0.08598287572881357,38
20,210,0.519995546,25,0.09069465398214285,38
21,231,0.64607904675,25,0.1000010914117647,38
22,253,0.7355295951428572,25,0.10088768172,38
23,276,0.9618507643333334,25,0.11904604759523808,38
24,300,1.0279530332,25,0.11693588374418605,38
25,325,1.28665931225,25,0.1284303996153846,38
26,351,1.4097402395,25,0.13139153635897435,38
27,378,1.667347823,25,0.1443667678857143,38
28,406,1.9780553196666668,25,0.1464658487714286,38
29,435,2.2832795,25,0.16302621096774195,38
30,465,2.653314125,25,22.704536042,38
31,496,3.264585729,25,0.20944691141666666,38
32,528,3.1788244165,25,0.20638322003999998,38
33,561,4.150930583,25,0.3504083973333333,38
34,595,4.5048976875,25,0.33657037786666666,38
35,630,5.120417833,25,0.33349659173333335,38
36,666,5.514946542,25,0.3694194317142857,38
37,703,6.518088583,25,0.415216734,38
38,741,7.011325,25,0.4098662339230769,38
39,780,8.287824792,25,0.44888845483333334,38
40,820,8.188245417,25,0.43875066316666667,38
41,861,9.559812334,25,0.47356314018181817,38
42,903,10.355385416,25,0.49009689009090907,38
43,946,12.023135291,25,0.5013999541,38
44,990,12.750458042,25,0.5016574044,38
45,1035,14.528842,26,0.5428914042,38
46,1081,15.959092209,26,0.5433889084,38
47,1128,17.968763334,26,0.5887139121111111,38
48,1176,17.569784291,26,0.5506650083,38
49,1225,20.764650292,26,0.6091898286666666,38
50,1275,22.140149459,26,95.596586542,38
51,1326,24.645101125,26,0.667726494875,38
52,1378,25.848958416,26,0.7614077798571428,38
53,1431,29.781636916,26,0.8161261665714286,38
54,1485,31.547744208,26,0.8441220475714285,38
55,1540,57.677683,26,0.9473103473333334,38
56,1596,61.771039458,26,0.9254647223333333,38
57,1653,66.934544167,26,1.005604025,38
58,1711,76.221442,26,1.0749004252,38
59,1770,82.086546542,26,1.0884058584,38
60,1830,85.958933708,26,1.1166677,38
61,1891,89.979085333,26,1.2430922998,38
62,1953,93.798394458,26,1.2334883918,38
63,2016,104.78537475,26,1.29569375025,38
64,2080,104.620063375,26,1.28722859375,38
65,2145,111.149086625,26,1.50331170825,38
66,2211,117.964585916,26,1.550773177,38
67,2278,127.005224917,26,1.59841214625,38
68,2346,139.682313542,26,1.63082810425,38
69,2415,147.889362208,26,1.692112111,38
70,2485,152.290197625,26,1.693970194,38
71,2556,166.520246709,26,1.720051167,38
72,2628,169.136799125,26,1.682603736,38
73,2701,179.8985965,26,1.7653281246666668,38
74,2775,191.122419542,26,1.8170413886666668,38
75,2850,203.898041583,26,1.9061464583333332,38
76,2926,211.7080915,26,1.8802092086666669,38
77,3003,228.953602625,26,1.9291520556666668,38
78,3081,238.658750583,26,2.3316776943333335,38
79,3160,260.409610583,26,2.070013208333333,38
80,3240,262.28196,26,328.670556625,38


==> data/DCAvsFrankWolfe-n20-m100-experiment1_dc.csv <==
i,h_dc
1,0.7844181534790414
2,0.7844261498223519
3,0.7844265351416809
4,0.7844263528835265
5,0.7844265945511301
6,0.7844271526718885
7,0.7844274541153082
8,0.7844278087696291
9,0.7844281071748047
10,0.784428340596009
11,0.7844286810018962
12,0.7844286220103389
13,0.7844286548662452
14,0.784428636429761
15,0.7844285627134102
16,0.7844284368523508
17,0.784428353801129
18,0.7844270086755423
19,0.7844263759821934
20,0.7844263383247265
21,0.7844263383241274
22,0.784426268698116
23,0.7844261849845435
24,0.784425661171257
25,0.7844256611712266
26,0.7844255713075873
27,0.784425571306477
28,0.7844258122088739
29,0.7844257981161031
30,0.7844253478018338
31,0.7844250014700972
32,0.7844247650496108
33,0.7844247085656103
34,0.7844247085655577
35,0.7844245254807077
36,0.7844245268026161
37,0.7844244855031954
38,0.784424345516601
39,0.7844243362352589
40,0.7844243362352442
41,0.7844242438094982
42,0.7844242427098133
43,0.7844242427085356
44,0.7844247142286946
45,0.7844244187367466
46,0.7844245700860472
47,0.7844244347612441
48,0.7844241673769143
49,0.7844239266758948
50,0.7844238306430533
51,0.7844237075430687
52,0.7844236895722264
53,0.784423580044597
54,0.7844235800445946
55,0.7844235799679217


==> data/DCAvsFrankWolfe-n20-m100-experiment1_fw_short.csv <==
i,h_fw
1,0.7801158405764003
2,0.7820546971493312
3,0.7829484578861844
4,0.7834204082387993
5,0.7836974937823915
6,0.783873357791618
7,0.7839917252575894
8,0.7840751065554524
9,0.7841360130842627
10,0.7841818373328301
11,0.7842171701939827
12,0.784244982776401
13,0.7842672658197688
14,0.7842853932561435
15,0.7843003378446569
16,0.7843128038050577
17,0.7843233110201182
18,0.7843322499961455
19,0.7843399186285795
20,0.7843465473401441
21,0.7843523166092877
22,0.7843573694105714
23,0.7843618201865834
24,0.7843657614135306
25,0.7843692684704426
26,0.7843724032947796
27,0.7843752171580733
28,0.7843777527954983
29,0.7843800460556201
30,0.7843821271899771
31,0.7843840218695841
32,0.7843857519924878
33,0.7843873363300268
34,0.7843887910475943
35,0.7843901301269661
36,0.7843913657109263
37,0.7843925083860716
38,0.7843935674161626
39,0.7843945509356715
40,0.7843954661110673
41,0.784396319275873
42,0.7843971160442397
43,0.7843978614068531
44,0.7843985598122554
45,0.7843992152360535
46,0.7843998312400375
47,0.7844004110228534
48,0.7844009574635784
49,0.7844014731593216
50,0.7844019604577553
51,0.7844024214853578
52,0.7844028581719846
53,0.784403272272322
54,0.784403665384652
55,0.7844040389673131
56,0.7844043943531772
57,0.7844047327624057
58,0.7844050553137177
59,0.784405363034364
60,0.7844056568689783
61,0.7844059376874425
62,0.7844062062918875
63,0.7844064634229485
64,0.7844067097653505
65,0.7844069459529092
66,0.7844071725730265
67,0.7844073901707141
68,0.7844075992522302
69,0.7844078002883481
70,0.784407993717312
71,0.7844081799475068
72,0.784408359359873
73,0.7844085323101038
74,0.7844086991306325
75,0.7844088601324432
76,0.7844090156067162
77,0.7844091658263296
78,0.7844093110472324
79,0.7844094515096908
80,0.784409587439439
81,0.7844097190487201
82,0.7844098465372535
83,0.7844099700931136
84,0.784410089893541
85,0.7844102061056868
86,0.7844103188872977
87,0.7844104283873491
88,0.7844105347466308
89,0.7844106380982776
90,0.7844107385682708
91,0.7844108362759015
92,0.7844109313341877
93,0.7844110238502768
94,0.7844111139258046
95,0.7844112016572412
96,0.7844112871361985
97,0.7844113704497259
98,0.7844114516805883
99,0.784411530907511
100,0.7844116082054191
101,0.784411683645659
102,0.7844117572962034
103,0.7844118292218397
104,0.7844118994843525
105,0.7844119681426922
106,0.7844120352531253
107,0.7844121008693873
108,0.7844121650428163
109,0.7844122278224835
110,0.7844122892553129
111,0.7844123493861933
112,0.7844124082580866
113,0.7844124659121272
114,0.7844125223877123
115,0.7844125777225972
116,0.7844126319529705
117,0.7844126851135357
118,0.784412737237587
119,0.7844127883570742
120,0.7844128385026721
121,0.7844128877038378
122,0.7844129359888719
123,0.7844129833849754
124,0.7844130299182954
125,0.7844130756139802
126,0.7844131204962231
127,0.7844131645883049
128,0.784413207912638
129,0.7844132504908045
130,0.7844132923435945
131,0.784413333491039
132,0.7844133739524467
133,0.7844134137464331
134,0.7844134528909515
135,0.7844134914033217
136,0.7844135293002572
137,0.7844135665978902
138,0.784413603311798
139,0.7844136394570239
140,0.7844136750481004
141,0.7844137100990712
142,0.7844137446235114
143,0.7844137786345436
144,0.7844138121448593
145,0.7844138451667352
146,0.7844138777120495
147,0.7844139097922974
148,0.7844139414186074
149,0.7844139726017544
150,0.7844140033521722
151,0.7844140336799714
152,0.7844140635949459
153,0.7844140931065885
154,0.7844141222241021
155,0.7844141509564074
156,0.784414179312158
157,0.7844142072997465
158,0.7844142349273172
159,0.7844142622027718
160,0.7844142891337812
161,0.7844143157277922
162,0.7844143419920349
163,0.7844143679335331
164,0.7844143935591084
165,0.7844144188753897
166,0.7844144438888178
167,0.7844144686056538
168,0.7844144930319855
169,0.7844145171737299
170,0.7844145410366433
171,0.7844145646263251
172,0.7844145879482203
173,0.7844146110076315
174,0.7844146338097155
175,0.7844146563594936
176,0.7844146786618544
177,0.7844147007215571
178,0.784414722543239
179,0.784414744131414
180,0.7844147654904823
181,0.784414786624729
182,0.784414807538333
183,0.7844148282353645
184,0.7844148487197942
185,0.7844148689954916
186,0.7844148890662298
187,0.7844149089356904
188,0.7844149286074635
189,0.7844149480850527
190,0.7844149673718751
191,0.7844149864712655
192,0.7844150053864799
193,0.7844150241206966
194,0.784415042677018
195,0.7844150610584739
196,0.7844150792680226
197,0.7844150973085553
198,0.7844151151828938
199,0.7844151328937966
200,0.7844151504439584
201,0.784415167836013
202,0.7844151850725345
203,0.7844152021560397
204,0.7844152190889867
205,0.7844152358737833
206,0.7844152525127805
207,0.7844152690082778
208,0.7844152853625266
209,0.7844153015777269
210,0.7844153176560331
211,0.7844153335995523
212,0.7844153494103452
213,0.7844153650904315
214,0.784415380641787
215,0.7844153960663451
216,0.7844154113659991
217,0.7844154265426039
218,0.7844154415979748
219,0.7844154565338901
220,0.7844154713520911
221,0.7844154860542856
222,0.7844155006421437
223,0.7844155151173046
224,0.7844155294813727
225,0.7844155437359214
226,0.7844155578824932
227,0.7844155719225989
228,0.7844155858577205
229,0.7844155996893113
230,0.7844156134187942
231,0.7844156270475682
232,0.7844156405770017
233,0.7844156540084399
234,0.7844156673432
235,0.7844156805825759
236,0.7844156937278361
237,0.7844157067802262
238,0.7844157197409676
239,0.7844157326112586
240,0.7844157453922779
241,0.7844157580851779
242,0.7844157706910948
243,0.7844157832111421
244,0.7844157956464118
245,0.7844158079979778
246,0.7844158202668954
247,0.7844158324541982
248,0.7844158445609034
249,0.7844158565880115
250,0.784415868536502
251,0.7844158804073406
252,0.7844158922014727
253,0.7844159039198311
254,0.7844159155633288
255,0.784415927132866
256,0.7844159386293259
257,0.7844159500535782
258,0.7844159614064747
259,0.7844159726888563
260,0.7844159839015474
261,0.7844159950453602
262,0.7844160061210923
263,0.7844160171295287
264,0.7844160280714406
265,0.7844160389475887
266,0.7844160497587169
267,0.7844160605055628
268,0.7844160711888462
269,0.7844160818092804
270,0.7844160923675639
271,0.7844161028643849
272,0.784416113300421
273,0.7844161236763393
274,0.7844161339927957
275,0.7844161442504363
276,0.7844161544498961
277,0.7844161645918026
278,0.7844161746767703
279,0.7844161847054061
280,0.7844161946783083
281,0.7844162045960641
282,0.7844162144592526
283,0.7844162242684452
284,0.7844162340242037
285,0.7844162437270815
286,0.7844162533776238
287,0.784416262976367
288,0.7844162725238399
289,0.7844162820205638
290,0.7844162914670526
291,0.7844163008638118
292,0.7844163102113414
293,0.784416319510131
294,0.7844163287606665
295,0.7844163379634237
296,0.7844163471188735
297,0.7844163562274802
298,0.7844163652896985
299,0.7844163743059828
300,0.7844163832767744
301,0.7844163922025124
302,0.7844164010836285
303,0.7844164099205484
304,0.7844164187136923
305,0.7844164274634733
306,0.7844164361703015
307,0.7844164448345788
308,0.7844164534567026
309,0.7844164620370635
310,0.7844164705760505
311,0.7844164790740429
312,0.7844164875314185
313,0.784416495948547
314,0.784416504325796
315,0.7844165126635252
316,0.7844165209620937
317,0.7844165292218508
318,0.7844165374431439
319,0.784416545626317
320,0.784416553771707
321,0.7844165618796499
322,0.7844165699504737
323,0.7844165779845031
324,0.7844165859820602
325,0.7844165939434622
326,0.7844166018690215
327,0.7844166097590465
328,0.7844166176138423
329,0.7844166254337115
330,0.7844166332189503
331,0.7844166409698526
332,0.7844166486867095
333,0.7844166563698057
334,0.7844166640194258
335,0.7844166716358476
336,0.7844166792193485
337,0.7844166867702006
338,0.7844166942886733
339,0.7844167017750319
340,0.7844167092295408
341,0.7844167166524576
342,0.7844167240440401
343,0.7844167314045423
344,0.7844167387342134
345,0.7844167460333016
346,0.7844167533020512
347,0.784416760540705
348,0.7844167677495002
349,0.7844167749286739
350,0.7844167820784591
351,0.7844167891990848
352,0.7844167962907814
353,0.7844168033537724
354,0.7844168103882813
355,0.7844168173945285
356,0.7844168243727312
357,0.7844168313231038
358,0.7844168382458603
359,0.7844168451412106
360,0.7844168520093616
361,0.7844168588505206
362,0.7844168656648901
363,0.7844168724526707
364,0.7844168792140622
365,0.7844168859492601
366,0.784416892658459
367,0.7844168993418525
368,0.7844169059996293
369,0.7844169126319777
370,0.784416919239084
371,0.7844169258211332
372,0.7844169323783048
373,0.7844169389107821
374,0.7844169454187412
375,0.7844169519023594
376,0.7844169583618102
377,0.7844169647972663
378,0.7844169712088988
379,0.7844169775968771
380,0.7844169839613665
381,0.7844169903025343
382,0.7844169966205433
383,0.7844170029155552
384,0.784417009187732
385,0.7844170154372296
386,0.7844170216642073
387,0.7844170278688185
388,0.7844170340512187
389,0.7844170402115581
390,0.7844170463499897
391,0.7844170524666605
392,0.7844170585617191
393,0.7844170646353122
394,0.7844170706875832
395,0.7844170767186753
396,0.7844170827287319
397,0.7844170887178912
398,0.7844170946862934
399,0.7844171006340772
400,0.7844171065613773
401,0.7844171124683278
402,0.7844171183550636
403,0.7844171242217161
404,0.7844171300684176
405,0.7844171358952966
406,0.7844171417024814
407,0.7844171474901
408,0.7844171532582785
409,0.7844171590071408
410,0.7844171647368114
411,0.7844171704474119
412,0.7844171761390641
413,0.7844171818118876
414,0.7844171874660019
415,0.7844171931015239
416,0.7844171987185717
417,0.7844172043172597
418,0.7844172098977035
419,0.7844172154600156
420,0.7844172210043093
421,0.7844172265306956
422,0.7844172320392839
423,0.7844172375301846
424,0.7844172430035069
425,0.7844172484593561
426,0.7844172538978401
427,0.7844172593190643
428,0.7844172647231318
429,0.784417270110148
430,0.7844172754802139
431,0.784417280833432
432,0.7844172861699027
433,0.784417291489726
434,0.7844172967930004
435,0.784417302079825
436,0.7844173073502968
437,0.784417312604511
438,0.7844173178425645
439,0.784417323064551
440,0.7844173282705651
441,0.7844173334606999
442,0.7844173386350469
443,0.7844173437936975
444,0.7844173489367423
445,0.7844173540642716
446,0.7844173591763747
447,0.7844173642731394
448,0.7844173693546532
449,0.7844173744210026
450,0.7844173794722742
451,0.784417384508553
452,0.7844173895299242
453,0.7844173945364717
454,0.7844173995282779
455,0.7844174045054257
456,0.7844174094679968
457,0.7844174144160735
458,0.7844174193497342
459,0.78441742426906
460,0.7844174291741294
461,0.7844174340650207
462,0.7844174389418124
463,0.7844174438045817
464,0.7844174486534055
465,0.784417453488358
466,0.7844174583095157
467,0.7844174631169538
468,0.7844174679107457
469,0.7844174726909643
470,0.7844174774576833
471,0.784417482210975
472,0.7844174869509112
473,0.7844174916775627
474,0.7844174963909996
475,0.7844175010912932
476,0.7844175057785122
477,0.7844175104527262
478,0.7844175151140022
479,0.7844175197624081
480,0.7844175243980133
481,0.7844175290208826
482,0.7844175336310824
483,0.7844175382286794
484,0.7844175428137381
485,0.7844175473863236
486,0.7844175519465
487,0.7844175564943311
488,0.7844175610298795
489,0.7844175655532102
490,0.7844175700643817
491,0.784417574563459
492,0.7844175790505026
493,0.784417583525572
494,0.7844175879887294
495,0.7844175924400344
496,0.7844175968795458
497,0.7844176013073232
498,0.7844176057234239
499,0.7844176101279079
500,0.7844176145208324
501,0.784417618902254
502,0.7844176232722305
503,0.7844176276308172
504,0.7844176319780715
505,0.7844176363140479
506,0.7844176406388018
507,0.7844176449523887
508,0.7844176492548636
509,0.7844176535462786
510,0.784417657826688
511,0.7844176620961456
512,0.7844176663547036
513,0.7844176706024149
514,0.7844176748393314
515,0.7844176790655045
516,0.7844176832809862
517,0.784417687485827
518,0.7844176916800777
519,0.7844176958637893
520,0.7844177000370105
521,0.7844177041997904
522,0.7844177083521808
523,0.7844177124942273
524,0.7844177166259804
525,0.7844177207474876
526,0.7844177248587975
527,0.7844177289599568
528,0.7844177330510131
529,0.7844177371320123
530,0.7844177412030019
531,0.7844177452640269
532,0.7844177493151344
533,0.7844177533563699
534,0.7844177573877781
535,0.7844177614094038
536,0.7844177654212922
537,0.784417769423487
538,0.7844177734160327
539,0.784417777398973
540,0.7844177813723505
541,0.784417785336209
542,0.7844177892905916
543,0.7844177932355398
544,0.7844177971710974
545,0.7844178010973042
546,0.7844178050142041
547,0.7844178089218373
548,0.7844178128202447
549,0.7844178167094689
550,0.7844178205895479
551,0.784417824460525
552,0.784417828322437
553,0.7844178321753257
554,0.7844178360192304
555,0.7844178398541897
556,0.7844178436802437
557,0.7844178474974304
558,0.7844178513057883
559,0.7844178551053557
560,0.7844178588961715
561,0.7844178626782722
562,0.7844178664516959
563,0.7844178702164799
564,0.7844178739726608
565,0.7844178777202756
566,0.7844178814593615
567,0.7844178851899539
568,0.7844178889120884
569,0.784417892625803
570,0.784417896331131
571,0.7844179000281098
572,0.7844179037167736
573,0.784417907397157
574,0.784417911069295
575,0.7844179147332233
576,0.7844179183889732
577,0.7844179220365828
578,0.7844179256760826
579,0.7844179293075084
580,0.7844179329308931
581,0.7844179365462693
582,0.784417940153671
583,0.7844179437531303
584,0.7844179473446804
585,0.7844179509283533
586,0.7844179545041818
587,0.7844179580721968
588,0.7844179616324314
589,0.7844179651849169
590,0.7844179687296848
591,0.7844179722667657
592,0.7844179757961913
593,0.7844179793179928
594,0.7844179828322003
595,0.7844179863388442
596,0.7844179898379552
597,0.7844179933295636
598,0.784417996813699
599,0.7844180002903911
600,0.7844180037596695
601,0.7844180072215655
602,0.7844180106761048
603,0.7844180141233194
604,0.7844180175632376
605,0.7844180209958876
606,0.7844180244212985
607,0.7844180278394981
608,0.7844180312505162
609,0.7844180346543793
610,0.784418038051115
611,0.7844180414407516
612,0.784418044823317
613,0.7844180481988393
614,0.7844180515673446
615,0.7844180549288607
616,0.7844180582834126
617,0.78441806163103
618,0.784418064971738
619,0.784418068305564
620,0.7844180716325339
621,0.7844180749526731
622,0.7844180782660085
623,0.7844180815725655
624,0.7844180848723706
625,0.7844180881654488
626,0.7844180914518258
627,0.7844180947315267
628,0.7844180980045766
629,0.7844181012710011
630,0.7844181045308246
631,0.784418107784072
632,0.784418111030768
633,0.7844181142709359
634,0.7844181175046017
635,0.784418120731789
636,0.7844181239525221
637,0.7844181271668246
638,0.7844181303747206
639,0.7844181335762327
640,0.7844181367713862
641,0.7844181399602028
642,0.7844181431427072
643,0.784418146318921
644,0.7844181494888696
645,0.7844181526525735
646,0.7844181558100565
647,0.7844181589613407
648,0.7844181621064504
649,0.7844181652454061
650,0.7844181683782305
651,0.7844181715049456
652,0.7844181746255743
653,0.784418177740138
654,0.7844181808486581
655,0.7844181839511565
656,0.7844181870476555
657,0.7844181901381749
658,0.7844181932227389
659,0.7844181963013654
660,0.7844181993740781
661,0.7844182024408964
662,0.7844182055018427
663,0.7844182085569367
664,0.7844182116061991
665,0.7844182146496506
666,0.7844182176873111
667,0.7844182207192019
668,0.7844182237453431
669,0.7844182267657541
670,0.7844182297804558
671,0.7844182327894683
672,0.7844182357928102
673,0.7844182387905023
674,0.7844182417825643
675,0.7844182447690144
676,0.784418247749873
677,0.7844182507251594
678,0.7844182536948927
679,0.7844182566590924
680,0.7844182596177767
681,0.784418262570965
682,0.7844182655186754
683,0.7844182684609277
684,0.7844182713977396
685,0.7844182743291311
686,0.7844182772551199
687,0.7844182801757232
688,0.7844182830909618
689,0.7844182860008516
690,0.7844182889054105
691,0.7844182918046575
692,0.7844182946986112
693,0.7844182975872882
694,0.7844183004707063
695,0.7844183033488835
696,0.7844183062218368
697,0.7844183090895842
698,0.7844183119521437
699,0.7844183148095312
700,0.7844183176617644
701,0.7844183205088605
702,0.7844183233508366
703,0.7844183261877096
704,0.7844183290194956
705,0.7844183318462125
706,0.7844183346678759
707,0.7844183374845045
708,0.7844183402961126
709,0.784418343102717
710,0.7844183459043353
711,0.7844183487009829
712,0.7844183514926761
713,0.7844183542794305
714,0.7844183570612625
715,0.7844183598381888
716,0.7844183626102242
717,0.7844183653773853
718,0.7844183681396873
719,0.7844183708971458
720,0.7844183736497776
721,0.7844183763975968
722,0.7844183791406195
723,0.7844183818788616
724,0.784418384612336
725,0.7844183873410605
726,0.7844183900650494
727,0.7844183927843189
728,0.7844183954988824
729,0.7844183982087554
730,0.7844184009139523
731,0.7844184036144878
732,0.7844184063103773
733,0.7844184090016357
734,0.7844184116882762
735,0.784418414370315
736,0.784418417047765
737,0.7844184197206419
738,0.7844184223889596
739,0.784418425052733
740,0.7844184277119741
741,0.7844184303666988
742,0.7844184330169213
743,0.7844184356626541
744,0.7844184383039127
745,0.7844184409407098
746,0.7844184435730606
747,0.7844184462009772
748,0.7844184488244745
749,0.784418451443566
750,0.784418454058264
751,0.7844184566685831
752,0.7844184592745371
753,0.7844184618761384
754,0.7844184644734007
755,0.784418467066337
756,0.7844184696549603
757,0.7844184722392837
758,0.7844184748193217
759,0.7844184773950866
760,0.7844184799665892
761,0.7844184825338456
762,0.7844184850968665
763,0.7844184876556654
764,0.7844184902102543
765,0.7844184927606467
766,0.7844184953068548
767,0.784418497848892
768,0.7844185003867697
769,0.7844185029205012
770,0.7844185054500977
771,0.7844185079755734
772,0.7844185104969381
773,0.7844185130142057
774,0.7844185155273883
775,0.7844185180364974
776,0.7844185205415463
777,0.7844185230425451
778,0.7844185255395061
779,0.7844185280324424
780,0.7844185305213648
781,0.7844185330062864
782,0.784418535487218
783,0.7844185379641703
784,0.7844185404371562
785,0.7844185429061871
786,0.7844185453712733
787,0.784418547832429
788,0.784418550289664
789,0.7844185527429901
790,0.7844185551924169
791,0.7844185576379573
792,0.7844185600796232
793,0.7844185625174244
794,0.784418564951372
795,0.7844185673814777
796,0.7844185698077532
797,0.7844185722302078
798,0.7844185746488538
799,0.7844185770637022
800,0.7844185794747635
801,0.784418581882048
802,0.7844185842855668
803,0.7844185866853307
804,0.7844185890813504
805,0.7844185914736366
806,0.7844185938622004
807,0.7844185962470506
808,0.784418598628199
809,0.7844186010056566
810,0.7844186033794327
811,0.7844186057495383
812,0.7844186081159836
813,0.7844186104787781
814,0.7844186128379336
815,0.7844186151934583
816,0.7844186175453635
817,0.7844186198936606
818,0.7844186222383573
819,0.7844186245794644
820,0.7844186269169935
821,0.7844186292509522
822,0.7844186315813518
823,0.7844186339082015
824,0.7844186362315115
825,0.7844186385512908
826,0.7844186408675498
827,0.7844186431802993
828,0.7844186454895469
829,0.784418647795303
830,0.7844186500975779
831,0.7844186523963809
832,0.7844186546917212
833,0.7844186569836085
834,0.7844186592720513
835,0.7844186615570605
836,0.7844186638386441
837,0.7844186661168127
838,0.7844186683915737
839,0.7844186706629386
840,0.7844186729309154
841,0.784418675195513
842,0.7844186774567412
843,0.7844186797146084
844,0.7844186819691236
845,0.7844186842202967
846,0.7844186864681381
847,0.7844186887126534
848,0.7844186909538529
849,0.7844186931917453
850,0.7844186954263399
851,0.784418697657645
852,0.7844186998856709
853,0.7844187021104246
854,0.7844187043319164
855,0.7844187065501523
856,0.7844187087651434
857,0.7844187109768989
858,0.784418713185424
859,0.7844187153907294
860,0.7844187175928242
861,0.7844187197917155
862,0.7844187219874134
863,0.7844187241799239
864,0.7844187263692569
865,0.7844187285554206
866,0.7844187307384232
867,0.7844187329182738
868,0.7844187350949788
869,0.7844187372685483
870,0.784418739438989
871,0.7844187416063099
872,0.784418743770519
873,0.784418745931624
874,0.784418748089634
875,0.784418750244555
876,0.7844187523963977
877,0.7844187545451684
878,0.7844187566908745
879,0.7844187588335246
880,0.7844187609731272
881,0.7844187631096892
882,0.7844187652432189
883,0.7844187673737246
884,0.7844187695012119
885,0.7844187716256907
886,0.7844187737471673
887,0.7844187758656502
888,0.7844187779811471
889,0.7844187800936655
890,0.7844187822032128
891,0.7844187843097963
892,0.7844187864134239
893,0.7844187885141044
894,0.7844187906118428
895,0.7844187927066478
896,0.7844187947985266
897,0.7844187968874863
898,0.7844187989735348
899,0.7844188010566792
900,0.7844188031369271
901,0.7844188052142846
902,0.7844188072887605
903,0.7844188093603617
904,0.7844188114290946
905,0.7844188134949671
906,0.7844188155579852
907,0.7844188176181579
908,0.7844188196754904
909,0.7844188217299909
910,0.7844188237816662
911,0.7844188258305228
912,0.7844188278765684
913,0.7844188299198105
914,0.7844188319602536
915,0.7844188339979069
916,0.7844188360327762
917,0.7844188380648697
918,0.7844188400941923
919,0.784418842120752
920,0.7844188441445559
921,0.7844188461656089
922,0.7844188481839205
923,0.7844188501994949
924,0.7844188522123412
925,0.784418854222464
926,0.7844188562298703
927,0.7844188582345664
928,0.7844188602365613
929,0.7844188622358583
930,0.7844188642324658
931,0.7844188662263909
932,0.7844188682176381
933,0.7844188702062147
934,0.7844188721921275
935,0.784418874175383
936,0.784418876155987
937,0.784418878133947
938,0.7844188801092676
939,0.7844188820819566
940,0.7844188840520204
941,0.7844188860194641
942,0.7844188879842945
943,0.7844188899465185
944,0.7844188919061413
945,0.7844188938631707
946,0.7844188958176105
947,0.7844188977694683
948,0.7844188997187506
949,0.784418901665463
950,0.7844189036096113
951,0.7844189055512014
952,0.7844189074902407
953,0.7844189094267343
954,0.7844189113606879
955,0.7844189132921078
956,0.7844189152209996
957,0.78441891714737
958,0.7844189190712242
959,0.7844189209925687
960,0.7844189229114088
961,0.7844189248277512
962,0.7844189267416013
963,0.7844189286529645
964,0.7844189305618474
965,0.7844189324682551
966,0.7844189343721941
967,0.7844189362736695
968,0.7844189381726866
969,0.7844189400692525
970,0.7844189419633711
971,0.7844189438550494
972,0.7844189457442932
973,0.7844189476311069
974,0.7844189495154977
975,0.7844189513974702
976,0.7844189532770304
977,0.7844189551541827
978,0.7844189570289337
979,0.7844189589012891
980,0.7844189607712533
981,0.784418962638832
982,0.7844189645040317
983,0.7844189663668572
984,0.7844189682273135
985,0.7844189700854077
986,0.7844189719411435
987,0.784418973794527
988,0.7844189756455624
989,0.7844189774942563
990,0.7844189793406133
991,0.7844189811846398
992,0.7844189830263408
993,0.7844189848657201
994,0.7844189867027836
995,0.7844189885375373
996,0.7844189903699855
997,0.7844189922001348
998,0.7844189940279881
999,0.7844189958535529
1000,0.7844189976768327

==> data/Rosenbrock2D-200000-1-Eucl-DoC.csv <==
i,y
1,0.8009955179540956
51,0.4217161107337896
101,0.2941850637526146
151,0.22727781274984804
201,0.18483158932608829
251,0.15506443503866985
301,0.13286160286583465
351,0.11559217059143587
401,0.10174678219306728
451,0.0903879449987366
501,0.08089853854271492
551,0.0728584254306808
601,0.06596024630469452
651,0.05998626385456026
701,0.054765095666801156
751,0.05016978504878749
801,0.04610060574566993
851,0.04247450605363503
901,0.0392285006533331
951,0.036310940721443266
1001,0.03367666401139851
1051,0.03128949999750078
1101,0.02911986629956488
1151,0.027142541971724467
1201,0.025335481847845485
1251,0.023679036925634094
1301,0.02215744409229587
1351,0.020756995433987804
1401,0.019465700857087227
1451,0.01827299421949748
1501,0.017169406132397057
1551,0.016146203895574675
1601,0.015196212335375875
1651,0.014313051815033298
1701,0.013491019553614658
1751,0.012724991477315697
1801,0.01201036827281223
1851,0.011343003850462245
1901,0.010719147062535512
1951,0.010135221052272077
2001,0.009588103132906447
2051,0.009075044186805922
2101,0.008593546822223241
2151,0.0081413304119925
2201,0.007716310596294856
2251,0.007316569262561629
2301,0.006940359705863
2351,0.006586067966050997
2401,0.006252213369201891
2451,0.005937431334743781
2501,0.005640465835539022
2551,0.005360157173593075
2601,0.005095375452981876
2651,0.0048451142196841825
2701,0.004608467299975349
2751,0.004384595177962124
2801,0.004172717400334017
2851,0.003972109126243785
2901,0.0037820914354537447
2951,0.0036020387283960844
3001,0.003431364427768128
3051,0.003269519556486112
3101,0.0031159939329203014
3151,0.0029703117702264614
3201,0.002832026315222195
3251,0.002700720389780356
3301,0.002576003278102184
3351,0.0024575087550648507
3401,0.0023448940025573174
3451,0.0022378365758500733
3501,0.0021360359308170633
3551,0.0020392072576604467
3601,0.0019470843101818886
3651,0.0018594169190657677
3701,0.0017759688944502478
3751,0.0016965079229837832
3801,0.0016208259102572572
3851,0.0015487270914791224
3901,0.0014800288671039947
3951,0.0014145570419387167
4001,0.0013521485379509866
4051,0.0012926484877591514
4101,0.0012359113408710015
4151,0.0011817991099844984
4201,0.001130181308447329
4251,0.001080934797348454
4301,0.0010339427029295379
4351,0.0009890949438345112
4401,0.0009462871974776988
4451,0.000905419791065612
4501,0.0008663998043198093
4551,0.0008291378175452155
4601,0.0007935499624115043
4651,0.0007595563797424968
4701,0.0007270810249132774
4751,0.0006960525098257904
4801,0.0006664023808663208
4851,0.0006380659628236256
4901,0.0006109817584280146
4951,0.0005850914538948789
5001,0.0005603395647136709
5051,0.0005366735783273299
5101,0.0005140430793696346
5151,0.0004924007655482676
5201,0.0004717011682852421
5251,0.00045190123495762903
5301,0.0004329600580544127
5351,0.0004148386362048896
5401,0.0003974998909884864
5451,0.00038090846631038544
5501,0.00036503073529517866
5551,0.0003498347081259935
5601,0.000335289763521922
5651,0.00032136694419476747
5701,0.0003080385837515223
5751,0.0002952781965533211
5801,0.0002830607053289259
5851,0.00027136208420031613
5901,0.0002601595085975763
5951,0.0002494311075658249
6001,0.00023915615444250278
6051,0.00022931477847917044
6101,0.00021988798248242893
6151,0.00021085780964845468
6201,0.00020220698058901572
6251,0.00019391901637218797
6301,0.00018597819759047995
6351,0.00017836956975807264
6401,0.00017107877611479701
6451,0.00016409215609610882
6501,0.00015739663106085212
6551,0.00015097971618028045
6601,0.0001448294917008148
6651,0.00013893457323399376
6701,0.00013328408660845905
6751,0.00012786758574443588
6801,0.00012267515149194221
6851,0.00011769725900727156
6901,0.00011292464782949917
6951,0.00010834866874363551
7001,0.0001039610327445045
7051,9.975378311426295e-5
7101,9.571937994041623e-5
7151,9.185051953596886e-5
7201,8.814030979044588e-5
7251,8.458210004287795e-5
7301,8.116950566614238e-5
7351,7.789647277257642e-5
7401,7.475718259352799e-5
7451,7.17460693883541e-5
7501,6.885776710608259e-5
7551,6.608722256888954e-5
7601,6.342950122982955e-5
7651,6.0879959310328824e-5
7701,5.843409434944132e-5
7751,5.608761799466216e-5
7801,5.383644095143955e-5
7851,5.167663021707086e-5
7901,4.960439284398952e-5
7951,4.761615426582942e-5
8001,4.570842267874377e-5
8051,4.387792189906436e-5
8101,4.212144864951367e-5
8151,4.043598727472385e-5
8201,3.8818611300712266e-5
8251,3.7266531799179026e-5
8301,3.5777096495110364e-5
8351,3.4347724053748044e-5
8401,3.2975961523886474e-5
8451,3.165945948912968e-5
8501,3.039596650150989e-5
8551,2.918331625864014e-5
8601,2.8019441961838848e-5
8651,2.690235482475461e-5
8701,2.5830156357841325e-5
8751,2.4801019864372715e-5
8801,2.3813201595368807e-5
8851,2.2865009839447713e-5
8901,2.1954850218281667e-5
8951,2.1081180682098505e-5
9001,2.024251710097788e-5
9051,1.943744305617278e-5
9101,1.8664601035110868e-5
9151,1.792269368666326e-5
9201,1.7210462573759624e-5
9251,1.6526715513559132e-5
9301,1.5870300084128108e-5
9351,1.5240111401988254e-5
9401,1.463509839165637e-5
9451,1.405424071863155e-5
9501,1.3496568059731011e-5
9551,1.2961149532125631e-5
9601,1.2447085068462126e-5
9651,1.1953518790084477e-5
9701,1.1479626218134146e-5
9751,1.102461944674808e-5
9801,1.05877369420692e-5
9851,1.0168253898753455e-5
9901,9.76546955885042e-6
9951,9.378716986651081e-6
10001,9.007353727750299e-6
10051,8.650760986775466e-6
10101,8.308347633758376e-6
10151,7.979548766249718e-6
10201,7.663815614197362e-6
10251,7.360630373396825e-6
10301,7.069485812084755e-6
10351,6.789907109630466e-6
10401,6.521427200072458e-6
10451,6.263603541802114e-6
10501,6.016013241118926e-6
10551,5.7782451616563885e-6
10601,5.549908347310449e-6
10651,5.330627403309036e-6
10701,5.120041981692945e-6
10751,4.917803512482261e-6
10801,4.723578932739817e-6
10851,4.53705242197946e-6
10901,4.357914511436253e-6
10951,4.1858719206364045e-6
11001,4.02064200183061e-6
11051,3.861955533460332e-6
11101,3.7095498921408014e-6
11151,3.5631761775929577e-6
11201,3.4225944694480557e-6
11251,3.2875753309435995e-6
11301,3.1578975959721585e-6
11351,3.033348185006813e-6
11401,2.9137249716154264e-6
11451,2.798830734999588e-6
11501,2.688478546317209e-6
11551,2.5824881487433083e-6
11601,2.480687118869155e-6
11651,2.3829080050476725e-6
11701,2.2889925991309517e-6
11751,2.1987865286092e-6
11801,2.11214397176876e-6
11851,2.028922618703664e-6
11901,1.9489875363289965e-6
11951,1.8722085866377248e-6
12001,1.798460340259372e-6
12051,1.727623343449952e-6
12101,1.6595819469044896e-6
12151,1.5942251283554368e-6
12201,1.5314476011561322e-6
12251,1.4711465627202627e-6
12301,1.4132245268907753e-6
12351,1.3575867142179433e-6
12401,1.3041436289490547e-6
12451,1.2528078652855741e-6
12501,1.2034962165044242e-6
12551,1.1561287795141148e-6
12601,1.1106287979019422e-6
12651,1.0669222799495262e-6
12701,1.0249384618086058e-6
12751,9.846093743503646e-7
12801,9.45869495271344e-7
12851,9.086561565362656e-7
12901,8.729089214602883e-7
12951,8.385700088534094e-7
13001,8.055839118507933e-7
13051,7.738971004698739e-7
13101,7.434581820908542e-7
13151,7.142182023373596e-7
13201,6.861297427508185e-7
13251,6.591472726659311e-7
13301,6.332272499213954e-7
13351,6.08327673642407e-7
13401,5.844083865328481e-7
13451,5.61430647393824e-7
13501,5.393574133159241e-7
13551,5.18152950205033e-7
13601,4.977830836159012e-7
13651,4.782148512185071e-7
13701,4.594166051209961e-7
13751,4.4135818117712967e-7
13801,4.240102603584952e-7
13851,4.0734491106154665e-7
13901,3.9133519220086395e-7
13951,3.759552344190439e-7
14001,3.611803913471732e-7
14051,3.469866895270522e-7
14101,3.3335120771625433e-7
14151,3.202521040858702e-7
14201,3.0766814063990896e-7
14251,2.95579082967092e-7
14301,2.839654933522952e-7
14351,2.7280847349527587e-7
14401,2.6209024744474056e-7
14451,2.5179337575329326e-7
14501,2.4190138786962376e-7
14551,2.3239832337824168e-7
14601,2.232688567447652e-7
14651,2.1449826761236878e-7
14701,2.0607247239390938e-7
14751,1.9797788719923082e-7
14801,1.9020146441624826e-7
14851,1.8273067362074357e-7
14901,1.755535721044924e-7
14951,1.6865849833737964e-7
15001,1.620343956946402e-7
15051,1.5567063517902655e-7
15101,1.4955696439135423e-7
15151,1.4368353764019348e-7
15201,1.380408973275072e-7
15251,1.3261999443395527e-7
15301,1.2741206536984346e-7
15351,1.2240876312215468e-7
15401,1.1760206468127011e-7
15451,1.129841714515016e-7
15501,1.0854774227886012e-7
15551,1.0428557961325816e-7
15601,1.0019085479356467e-7
15651,9.62569805790718e-8
15701,9.247765230983373e-8
15751,8.884676750822643e-8
15801,8.535853191452507e-8
15851,8.200728903651688e-8
15901,7.878767307914216e-8
15951,7.569450762627802e-8
16001,7.27228395516435e-8
16051,6.98678902017633e-8
16101,6.712505030882236e-8
16151,6.448993102128573e-8
16201,6.195831221421832e-8
16251,5.95261082194839e-8
16301,5.7189409896042775e-8
16351,5.494447851994049e-8
16401,5.278769111531698e-8
16451,5.071561126898623e-8
16501,4.8724881101698336e-8
16551,4.681232983825542e-8
16601,4.497487124112157e-8
16651,4.320955384136842e-8
16701,4.1513554332638124e-8
16751,3.9884137253923136e-8
16801,3.8318706445735616e-8
16851,3.681472723406513e-8
16901,3.5369804387071977e-8
16951,3.3981597822821285e-8
17001,3.264789773637829e-8
17051,3.136655346169042e-8
17101,3.0135515926856254e-8
17151,2.8952800923356562e-8
17201,2.781652466782022e-8
17251,2.6724847939100062e-8
17301,2.5676018968743356e-8
17351,2.4668368125761137e-8
17401,2.3700271055635765e-8
17451,2.2770179860074904e-8
17501,2.1876589930489948e-8
17551,2.1018079035571918e-8
17601,2.0193268912875386e-8
17651,1.9400830785003045e-8
17701,1.8639498178562932e-8
17751,1.790804938134751e-8
17801,1.720530581757605e-8
17851,1.653014951244246e-8
17901,1.588148780552537e-8
17951,1.5258285030026724e-8
18001,1.4659544870755654e-8
18051,1.40843029569456e-8
18101,1.3531636571186763e-8
18151,1.3000662549687912e-8
18201,1.249052580495616e-8
18251,1.2000411308606823e-8
18301,1.1529529741983063e-8
18351,1.1077128963803478e-8
18401,1.0642483271743635e-8
18451,1.022489279191765e-8
18501,9.823693176586935e-9
18551,9.438235690737528e-9
18601,9.067904918166665e-9
18651,8.71210919041635e-9
18701,8.370273259367002e-9
18751,8.04185357822511e-9
18801,7.726321238592153e-9
18851,7.423170274394688e-9
18901,7.131914732312337e-9
18951,6.852089479226804e-9
19001,6.583243999082895e-9
19051,6.324948943672463e-9
19101,6.076788564410091e-9
19151,5.838366551553841e-9
19201,5.609300637316726e-9
19251,5.389222085785879e-9
19301,5.177779567241635e-9
19351,4.974634089923957e-9
19401,4.7794586295104764e-9
19451,4.5919429448642e-9
19501,4.411783841842965e-9
19551,4.2386938575694445e-9
19601,4.072395511458419e-9
19651,3.9126222341511884e-9
19701,3.75911887099722e-9
19751,3.6116374136163422e-9
19801,3.469943425049724e-9
19851,3.3338079228435387e-9
19901,3.2030145226752605e-9
19951,3.077352721455366e-9
20001,2.9566218742128742e-9
20051,2.840627728960775e-9
20101,2.729184369669593e-9
20151,2.622113243815807e-9
20201,2.519243431034322e-9
20251,2.4204100476268754e-9
20301,2.3254534065682106e-9
20351,2.234223217368329e-9
20401,2.1465720579392595e-9
20451,2.0623594743701484e-9
20501,1.9814511055829145e-9
20551,1.9037172554859434e-9
20601,1.8290328484594927e-9
20651,1.757278718276332e-9
20701,1.6883398641600859e-9
20751,1.622105364617124e-9
20801,1.5584695492766193e-9
20851,1.4973304228108584e-9
20901,1.438590014212805e-9
20951,1.382154206839952e-9
21001,1.3279321862404575e-9
21051,1.2758374689285322e-9
21101,1.2257865732595641e-9
21151,1.1776996037837304e-9
21201,1.1314988788695182e-9
21251,1.0871106972776613e-9
21301,1.0444639366771465e-9
21351,1.0034902675232248e-9
21401,9.641240437605934e-10
21451,9.26302190411539e-10
21501,8.899641156405906e-10
21551,8.550516007153074e-10
21601,8.215087146720909e-10
21651,7.89281724868729e-10
21701,7.583191872683466e-10
21751,7.285713004398142e-10
21801,6.999902178823121e-10
21851,6.725305298721338e-10
21901,6.461482269569429e-10
21951,6.208006999007211e-10
22001,5.964476866908007e-10
22051,5.730500015331798e-10
22101,5.50570162048281e-10
22151,5.289721641106994e-10
22201,5.082215495297436e-10
22251,4.882849318390744e-10
22301,4.691303777041901e-10
22351,4.507273295882389e-10
22401,4.3304618029513997e-10
22451,4.1605860961774414e-10
22501,3.997375173166068e-10
22551,3.8405664647728756e-10
22601,3.689908848341972e-10
22651,3.545161939022212e-10
22701,3.406093837968947e-10
22751,3.272479944423618e-10
22801,3.144108074623701e-10
22851,3.020772470740316e-10
22901,2.902274812175814e-10
22951,2.7884260406132466e-10
23001,2.679043037893187e-10
23051,2.5739506402328343e-10
23101,2.4729811808687503e-10
23151,2.375972875318498e-10
23201,2.2827697332958817e-10
23251,2.1932230637301653e-10
23301,2.1071888203013852e-10
23351,2.0245298032709932e-10
23401,1.945113025309219e-10
23451,1.8688118451430892e-10
23501,1.7955035210203186e-10
23551,1.725071136146551e-10
23601,1.6574018481815865e-10
23651,1.5923868099374126e-10
23701,1.529922338077454e-10
23751,1.469907948106575e-10
23801,1.4122479398545265e-10
23851,1.3568499412739033e-10
23901,1.3036248272158744e-10
23951,1.252487732468949e-10
24001,1.2033567399761526e-10
24051,1.1561528143131665e-10
24101,1.1108006827327837e-10
24151,1.0672274080708037e-10
24201,1.0253637590412297e-10
24251,9.851421301652862e-11
24301,9.464981085563692e-11
24351,9.09370305081626e-11
24401,8.73698754535757e-11
24451,8.39426565623778e-11
24501,8.064986145055912e-11
24551,7.748624015920104e-11
24601,7.444672390875813e-11
24651,7.152644408879841e-11
24701,6.872070446835115e-11
24751,6.602503045698965e-11
24801,6.343510365762907e-11
24851,6.094677557106893e-11
24901,5.855604540843913e-11
24951,5.6259114629609454e-11
25001,5.405227389060881e-11
25051,5.1931989024498123e-11
25101,4.9894893010625525e-11
25151,4.7937695752434555e-11
25201,4.605727595643796e-11
25251,4.4250621041660046e-11
25301,4.251483767210824e-11
25351,4.0847134201874e-11
25401,3.924485158666126e-11
25451,3.7705423186461534e-11
25501,3.622638320329171e-11
25551,3.480536239914301e-11
25601,3.344007663006461e-11
25651,3.2128355655937576e-11
25701,3.0868082333919213e-11
25751,2.9657246545836664e-11
25801,2.849390885591921e-11
25851,2.7376198588827526e-11
25901,2.6302340313362776e-11
25951,2.527060002016539e-11
26001,2.4279332199807307e-11
26051,2.332694923256637e-11
26101,2.2411925427034757e-11
26151,2.153279548792649e-11
26201,2.0688151754431245e-11
26251,1.9876635391999784e-11
26301,1.9096952756004204e-11
26351,1.8347854880090825e-11
26401,1.7628141872184997e-11
26451,1.6936661004409193e-11
26501,1.6272304944227594e-11
26551,1.563400958999642e-11
26601,1.5020748535474865e-11
26651,1.4431547829330087e-11
26701,1.3865455712088515e-11
26751,1.3321569775066846e-11
26801,1.2799018724873994e-11
26851,1.2296965753332288e-11
26901,1.181460664469929e-11
26951,1.1351168827988092e-11
27001,1.0905907359044996e-11
27051,1.0478114812783244e-11
27101,1.0067100486422905e-11
27151,9.672211454828238e-12
27201,9.292810129116754e-12
27251,8.9282914879541e-12
27301,8.57807170423503e-12
27351,8.241589757585114e-12
27401,7.918306840812744e-12
27451,7.60770520728181e-12
27501,7.309285419305466e-12
27551,7.02257352432367e-12
27601,6.747106643390298e-12
27651,6.482447012909711e-12
27701,6.228167333731255e-12
27751,5.98386373382055e-12
27801,5.749141665109065e-12
27851,5.523626951279457e-12
27901,5.3069583364599315e-12
27951,5.098788917813937e-12
28001,4.898785215656566e-12
28051,4.7066268763469985e-12
28101,4.522004990852133e-12
28151,4.344626234750411e-12
28201,4.174205485092152e-12
28251,4.01046967322182e-12
28301,3.8531555689043235e-12
28351,3.702012436290185e-12
28401,3.5567988649052264e-12
28451,3.4172806036255376e-12
28501,3.283235164593547e-12
28551,3.1544486637962342e-12
28601,3.0307130664927934e-12
28651,2.911831127048985e-12
28701,2.7976125007999233e-12
28751,2.687874206227676e-12
28801,2.582440482256025e-12
28851,2.4811425634509095e-12
28901,2.3838181835112482e-12
28951,2.2903114287766774e-12
29001,2.200472583270343e-12
29051,2.1141571998679895e-12
29101,2.0312281330090714e-12
29151,1.9515520467137565e-12
29201,1.8750008737892423e-12
29251,1.8014529312993385e-12
29301,1.7307895337249142e-12
29351,1.6628984332375319e-12
29401,1.5976699968271702e-12
29451,1.5350006157062655e-12
29501,1.474789043490522e-12
29551,1.4169397554845781e-12
29601,1.3613593198148468e-12
29651,1.3079590767396924e-12
29701,1.2566535613526199e-12
29751,1.2073604791397561e-12
29801,1.1600012945211024e-12
29851,1.114499503521389e-12
29901,1.070782578012683e-12
29951,1.0287804694978032e-12
30001,9.88425983854549e-13
30051,9.496543995343912e-13
30101,9.124034200862438e-13
30151,8.76613892887126e-13
30201,8.42228238562342e-13
30251,8.091913750734181e-13
30301,7.774504245862117e-13
30351,7.469544816199534e-13
30401,7.176547939031556e-13
30451,6.895042417521819e-13
30501,6.624581138750793e-13
30551,6.364728474143447e-13
30601,6.115066762272363e-13
30651,5.875200159622311e-13
30701,5.644742925954995e-13
30751,5.423324036168676e-13
30801,5.210590574527594e-13
30851,5.006202674786508e-13
30901,4.80983182950686e-13
30951,4.621162605509073e-13
31001,4.439895439744486e-13
31051,4.26573775247542e-13
31101,4.098411594994933e-13
31151,3.9376494894221736e-13
31201,3.7831927954292796e-13
31251,3.6347949179401254e-13
31301,3.492218221571928e-13
31351,3.3552341975675643e-13
31401,3.2236226639428705e-13
31451,3.0971743745643635e-13
31501,2.975686400159478e-13
31551,2.858963021132542e-13
31601,2.7468188189699445e-13
31651,2.6390737212768947e-13
31701,2.5355544266947814e-13
31751,2.436095764878344e-13
31801,2.34053875036726e-13
31851,2.248729976709236e-13
31901,2.1605221752097379e-13
31951,2.0757746833950376e-13
32001,1.9943510336358217e-13
32051,1.9161216071646518e-13
32101,1.840960594223154e-13
32151,1.7687478787769125e-13
32201,1.699367913155156e-13
32251,1.6327095179602644e-13
32301,1.5686654898081107e-13
32351,1.5071335783589074e-13
32401,1.448015569117317e-13
32451,1.3912163935890736e-13
32501,1.3366453028703966e-13
32551,1.284214675701219e-13
32601,1.233840644830873e-13
32651,1.1854425078131293e-13
32701,1.138942946619383e-13
32751,1.0942670980210068e-13
32801,1.0513441152481426e-13
32851,1.0101044465305132e-13
32901,9.704828151244731e-14
32951,9.324150704641314e-14
33001,8.95840594900451e-14
33051,8.60700691638063e-14
33101,8.269392799545465e-14
33151,7.94502050452934e-14
33201,7.633374848015699e-14
33251,7.333951417190597e-14
33301,7.046272577030421e-14
33351,6.769879078886267e-14
33401,6.50432729992252e-14
33451,6.24919208954435e-14
33501,6.004064310231566e-14
33551,5.768551629322827e-14
33601,5.5422783794148037e-14
33651,5.3248785671438263e-14
33701,5.1160080104957456e-14
33751,4.9153308306323835e-14
33801,4.722523895919964e-14
33851,4.537280793568235e-14
33901,4.359302976612624e-14
33951,4.1883073906818755e-14
34001,4.024018353087635e-14
34051,3.8661737324800805e-14
34101,3.7145209124587254e-14
34151,3.568816724851635e-14
34201,3.4288274712198064e-14
34251,3.294329582313022e-14
34301,3.1651081360617473e-14
34351,3.040954614643827e-14
34401,2.921671468960506e-14
34451,2.8070676708962348e-14
34501,2.696958824423488e-14
34551,2.591169211709723e-14
34601,2.489529081126983e-14
34651,2.391876279741601e-14
34701,2.298053742331321e-14
34751,2.207911432521168e-14
34801,2.121305457214241e-14
34851,2.0380958501764122e-14
34901,1.9581506926012518e-14
34951,1.8813412618503798e-14
35001,1.8075444439368646e-14
35051,1.7366429162460683e-14
35101,1.6685223199042277e-14
35151,1.603073613446535e-14
35201,1.5401919488055044e-14
35251,1.479777353888874e-14
35301,1.421732735486354e-14
35351,1.3659645665016536e-14
35401,1.3123839578464452e-14
35451,1.2609048128049297e-14
35501,1.2114449556259492e-14
35551,1.1639253590529252e-14
35601,1.118269246635095e-14
35651,1.0744042130893565e-14
35701,1.0322600837003079e-14
35751,9.917689986142165e-15
35801,9.52865971444128e-15
35851,9.154891293982633e-15
35901,8.795784314346865e-15
35951,8.450760573979202e-15
36001,8.119271994400277e-15
36051,7.800788663361875e-15
36101,7.49479594847683e-15
36151,7.200806859615943e-15
36201,6.918348781969241e-15
36251,6.646973064154721e-15
36301,6.386242253064402e-15
36351,6.135736399146565e-15
36401,5.8950561095280505e-15
36451,5.663819146847724e-15
36501,5.441654522348798e-15
36551,5.228199204053686e-15
36601,5.0231166564767595e-15
36651,4.8260761637168424e-15
36701,4.636768273979784e-15
36751,4.4548877450480406e-15
36801,4.280140235532288e-15
36851,4.112244986702433e-15
36901,3.950935486595522e-15
36951,3.7959566759550456e-15
37001,3.647055811193905e-15
37051,3.5039943147636285e-15
37101,3.3665428433239387e-15
37151,3.2344815515220075e-15
37201,3.107603141495637e-15
37251,2.9857002949455508e-15
37301,2.8685861844688685e-15
37351,2.7560634031214376e-15
37401,2.647946148931634e-15
37451,2.5440720888781964e-15
37501,2.4442720848117535e-15
37551,2.3483889922244423e-15
37601,2.2562689668761787e-15
37651,2.1677596583158553e-15
37701,2.082721753486799e-15
37751,2.001013688771314e-15
37801,1.9225146743804074e-15
37851,1.8470956362793584e-15
37901,1.7746394003735987e-15
37951,1.7050253586829408e-15
38001,1.6381382311745647e-15
38051,1.5738766845340706e-15
38101,1.5121318237093195e-15
38151,1.4528100274140517e-15
38201,1.3958124013095034e-15
38251,1.3410543758538914e-15
38301,1.2884428928213308e-15
38351,1.2378933351841585e-15
38401,1.1893260041638176e-15
38451,1.1426678102348475e-15
38501,1.0978438896544188e-15
38551,1.0547755449379413e-15
38601,1.0133962573739185e-15
38651,9.73638125788644e-16
38701,9.354404668063171e-16
38751,8.987426540613295e-16
38801,8.634817612816611e-16
38851,8.296050854530919e-16
38901,7.970595093226458e-16
38951,7.657916278227686e-16
39001,7.357493687532862e-16
39051,7.068839370110489e-16
39101,6.791464808699138e-16
39151,6.525025758372447e-16
39201,6.268992058732179e-16
39251,6.023027745132181e-16
39301,5.78672116944039e-16
39351,5.559684195434863e-16
39401,5.341572398354488e-16
39451,5.132014117729753e-16
39501,4.930655182100418e-16
39551,4.737206706773912e-16
39601,4.551346008772328e-16
39651,4.372761147357035e-16
39701,4.2012008951195404e-16
39751,4.036350432640715e-16
39801,3.877982745587762e-16
39851,3.7258241365129525e-16
39901,3.5796364548175463e-16
39951,3.4391808089599593e-16
40001,3.304247896759287e-16
40051,3.17461543241572e-16
40101,3.0500651047658177e-16
40151,2.9303992314131965e-16
40201,2.8154226277730933e-16
40251,2.704957972212653e-16
40301,2.5988330507280623e-16
40351,2.4968701584631716e-16
40401,2.39889894766965e-16
40451,2.304770209229561e-16
40501,2.214346137699273e-16
40551,2.1274570732206664e-16
40601,2.0440090385733238e-16
40651,1.9638182156409337e-16
40701,1.8867539814871132e-16
40751,1.8127340153509676e-16
40801,1.7416256535528287e-16
40851,1.6733001609979329e-16
40901,1.6076488574174686e-16
40951,1.5445771519113958e-16
41001,1.4839767289801753e-16
41051,1.4257621368271887e-16
41101,1.3698260388668715e-16
41151,1.3160861523595859e-16
41201,1.2644425529453203e-16
41251,1.2148234852340284e-16
41301,1.1671579119011818e-16
41351,1.121373166244082e-16
41401,1.0773632051098301e-16
41451,1.0351001225682078e-16
41501,9.944866381880855e-17
41551,9.554694105321288e-17
41601,9.179666294604433e-17
41651,8.819506919678699e-17
41701,8.473513190733666e-17
41751,8.140983996447676e-17
41801,7.821604130424361e-17
41851,7.514703356953524e-17
41901,7.220024140422002e-17
41951,6.936792801176708e-17
42001,6.664748512810853e-17
42051,6.4032940683563e-17
42101,6.15219295094296e-17
42151,5.910780306910979e-17
42201,5.678993203296273e-17
42251,5.4562539086543536e-17
42301,5.2422955679496466e-17
42351,5.036615091994541e-17
42401,4.8391226746958714e-17
42451,4.649245664241152e-17
42501,4.4668291640135123e-17
42551,4.2915242355043847e-17
42601,4.123190824289915e-17
42651,3.961377466485293e-17
42701,3.8059217904725496e-17
42751,3.6567270002560674e-17
42801,3.5132438738537896e-17
42851,3.3754424126765107e-17
42901,3.2431071117872635e-17
42951,3.11583086929139e-17
43001,2.993636329484957e-17
43051,2.8760769559946536e-17
43101,2.7631827063548402e-17
43151,2.6547024633570425e-17
43201,2.5505211297668467e-17
43251,2.4504633539668835e-17
43301,2.3543113958444726e-17
43351,2.2620379971482288e-17
43401,2.173253800956333e-17
43451,2.0879696609961926e-17
43501,2.0060504409332997e-17
43551,1.9272851178816096e-17
43601,1.851641183094421e-17
43651,1.7789766458977827e-17
43701,1.7091083469397997e-17
43751,1.6420676101117596e-17
43801,1.5776930122089037e-17
43851,1.5157627301473753e-17
43901,1.4562565608996394e-17
43951,1.399150360775871e-17
44001,1.3441842775964589e-17
44051,1.2914501846222588e-17
44101,1.2407196544813591e-17
44151,1.1921103605145814e-17
44201,1.145366342455563e-17
44251,1.1004258225761121e-17
44301,1.0572093632161102e-17
44351,1.0157176605132427e-17
44401,9.758632485344773e-18
44451,9.375630915371529e-18
44501,9.007318878793301e-18
44551,8.653141093307663e-18
44601,8.31331357497871e-18
44651,7.987588769932849e-18
44701,7.674408732717073e-18
44751,7.3730734996056e-18
44801,7.08308811887751e-18
44851,6.804526105878274e-18
44901,6.537734389242704e-18
44951,6.280978264670926e-18
45001,6.0341695953378834e-18
45051,5.797403638954505e-18
45101,5.569540072922641e-18
45151,5.3504986758616684e-18
45201,5.1404269252169676e-18
45251,4.938685788749074e-18
45301,4.7448997239405514e-18
45351,4.559022931182099e-18
45401,4.38028054071907e-18
45451,4.208055827181097e-18
45501,4.041911902170454e-18
45551,3.882907738360197e-18
45601,3.730201170730167e-18
45651,3.5833936367412e-18
45701,3.442421146644315e-18
45751,3.3067148783999e-18
45801,3.1765836028382527e-18
45851,3.0500940517413824e-18
45901,2.92954067918825e-18
45951,2.814443478665749e-18
46001,2.703475712765314e-18
46051,2.5972939299900313e-18
46101,2.4951013525426837e-18
46151,2.3972714329606555e-18
46201,2.302884625577371e-18
46251,2.211581946601171e-18
46301,2.1245905553500875e-18
46351,2.0407066603017554e-18
46401,1.9607294040643136e-18
46451,1.8839567336457603e-18
46501,1.809330233489463e-18
46551,1.7375689756396213e-18
46601,1.66923218866113e-18
46651,1.6040265975012591e-18
46701,1.5410495426809936e-18
46751,1.4797464955747888e-18
46801,1.4213099422121346e-18
46851,1.3653143896004507e-18
46901,1.3112462012109257e-18
46951,1.259309537213846e-18
47001,1.2099006102863558e-18
47051,1.1615797854554369e-18
47101,1.114791988299329e-18
47151,1.0708584836622951e-18
47201,1.0287957492282094e-18
47251,9.886905098322183e-19
47301,9.500659411815977e-19
47351,9.125079352723368e-19
47401,8.757669651000558e-19
47451,8.412493526823502e-19
47501,8.084378592417763e-19
47551,7.7663012604104015e-19
47601,7.455027890866537e-19
47651,7.165667687168853e-19
47701,6.886340764088176e-19
47751,6.612843513073248e-19
47801,6.345700698526352e-19
47851,6.084571718507433e-19
47901,5.839198018443512e-19
47951,5.61091642604601e-19
48001,5.389261635327599e-19
48051,5.175849012452742e-19
48101,4.969908101203815e-19
48151,4.774437747383098e-19
48201,4.584581927409706e-19
48251,4.401234282219512e-19
48301,4.224816576346647e-19
48351,4.0544771949425765e-19
48401,3.8952119581874517e-19
48451,3.741012687928438e-19
48501,3.5915516048238587e-19
48551,3.4473240211564413e-19
48601,3.312481597290783e-19
48651,3.1842653103640414e-19
48701,3.0596094947040866e-19
48751,2.937565487942467e-19
48801,2.8187650089561745e-19
48851,2.7031830297603726e-19
48901,2.591640317900822e-19
48951,2.4846077211366953e-19
49001,2.381362835198538e-19
49051,2.286558452140235e-19
49101,2.194779123657373e-19
49151,2.1081940351856207e-19
49201,2.022828876974425e-19
49251,1.944575219675159e-19
49301,1.8691312368031976e-19
49351,1.7976654233033297e-19
49401,1.7277524746852966e-19
49451,1.659267406962874e-19
49501,1.5921681697370132e-19
49551,1.526413091295057e-19
49601,1.4624275438530586e-19
49651,1.4031328151545772e-19
49701,1.3488031794495027e-19
49751,1.293422784448986e-19
49801,1.2400937337485575e-19
49851,1.187950477622836e-19
49901,1.137306795359114e-19
49951,1.0904155994187526e-19
50001,1.0450648840651688e-19
50051,9.98387423773195e-20
50101,9.562702503684777e-20
50151,9.174548381604648e-20
50201,8.795403270374102e-20
50251,8.442390214740372e-20
50301,8.115238359093479e-20
50351,7.402149506430922e-20
50401,7.099890388916046e-20
50451,6.801209915219552e-20
50501,6.492321874083057e-20
50551,6.215977634774041e-20


==> data/Rosenbrock2D-200000-1-Eucl-GD.csv <==
i,y
1,3654.1886930258256
53074,0.4134208024368758
106147,0.28507716567374947
159220,0.21875480939105627
212293,0.17699579697164006
265366,0.1478570594633033
318439,0.12620666237327494
371512,0.10941975089594988
424585,0.09599942231880468
477658,0.08502009115821108
530731,0.07587109722133381
583804,0.06813524112898188
636877,0.06151589539626401
689950,0.05579375166404392
743023,0.05080416553745357
796096,0.046423362104479664
849169,0.04254942212586543
902242,0.03910565864352481
955315,0.03603017175597738
1008388,0.03326961274942568
1061461,0.030781917883447866
1114534,0.028532753785572823
1167607,0.026493090515799306
1220680,0.02463717208853799
1273753,0.022943462852396918
1326826,0.02139425833734428
1379899,0.019974212838997
1432972,0.018669967279863576
1486045,0.017469789179828058
1539118,0.016362830423779638
1592191,0.01534009930459629
1645264,0.01439378988868237
1698337,0.01351698794388458
1751410,0.012703510074786987
1804483,0.011947850830932227
1857556,0.011245069868856738
1910629,0.01059072588753699
1963702,0.009980589491606746
2016775,0.009411065479030508
2069848,0.008878966682105872
2122921,0.008381392728031173
2175994,0.007915719661281526
2229067,0.007479555803786009
2282140,0.007070717556023863
2335213,0.006687216475128617
2388286,0.006327227671239579
2441359,0.005989085385535456
2494432,0.005671258832204253
2547505,0.005372342469745257
2600578,0.005090990687073324
2653651,0.004825989894179
2706724,0.004576261406442544
2759797,0.004340804790827038
2812870,0.00411870021333525
2865943,0.00390909323554374
2919016,0.003711191235444131
2972089,0.003524259097344092
3025162,0.0033476174745319465
3078235,0.0031806306878792937
3131308,0.0030227111385357445
3184381,0.0028733096550118404
3237454,0.0027319166515365916
3290527,0.002598054278666574
3343600,0.002471279909161252
3396673,0.002351178245360406
3449746,0.0022373620457293627
3502819,0.0021294692731171246
3555892,0.0020271617143367655
3608965,0.0019301211224165044
3662038,0.0018380518430477738
3715111,0.00175067206190806
3768184,0.0016677110604176226
3821257,0.0015889256548897444
3874330,0.0015140879881366729
3927403,0.0014429845773664411
3980476,0.0013754137854183448
4033549,0.0013111865191062638
4086622,0.0012501244443800723
4139695,0.001192060446862262
4192768,0.0011368360004518844
4245841,0.0010843024494564854
4298914,0.001034319303218688
4351987,0.000986754074825824
4405060,0.0009414822799183446
4458133,0.0008983855969929533
4511206,0.0008573530315944402
4564279,0.000818279226842677
4617352,0.0007810650469831867
4670425,0.0007456163016498064
4723498,0.000711844526266983
4776571,0.0006796655767639172
4829644,0.000648999997671229
4882717,0.000619772717034693
4935790,0.0005919125888253701
4988863,0.0005653521932922612
5041936,0.0005400276214760641
5095009,0.0005158785429916006
5148082,0.0004928474586693783
5201155,0.00047088019566626565
5254228,0.00044992520065206294
5307301,0.00042993352927708913
5360374,0.00041085892294201784
5413447,0.00039265742376408446
5466520,0.00037528716403357776
5519593,0.0003587086394765063
5572666,0.0003428841910728807
5625739,0.0003277780085823571
5678812,0.00031335627934309356
5731885,0.0002995866661668022
5784958,0.00028643847604809805
5838031,0.00027388270855513116
5891104,0.00026189160764423017
5944177,0.00025043880822563265
5997250,0.00023949926644875697
6050323,0.0002290492367823068
6103396,0.0002190660313456496
6156469,0.00020952803010530988
6209542,0.00020041478146862527
6262615,0.00019170673182561802
6315688,0.00018338532649979505
6368761,0.0001754327840807322
6421834,0.00016783231342965208
6474907,0.0001605678850365033
6527980,0.00015362413296693119
6581053,0.0001469865396951551
6634126,0.00014064121049571499
6687199,0.00013457494497347622
6740272,0.0001287751394402557
6793345,0.00012322975900862652
6846418,0.00011792737052576472
6899491,0.00011285682123595666
6952564,0.00010800779613929616
7005637,0.00010337038012935674
7058710,9.893509307526459e-5
7111783,9.469296030036522e-5
7164856,9.0635392198231e-5
7217929,8.675417148131326e-5
7271002,8.304148899088932e-5
7324075,7.948984488971045e-5
7377148,7.609216004150688e-5
7430221,7.284160863875417e-5
7483294,6.973170173986591e-5
7536367,6.675624775584657e-5
7589440,6.390929761734436e-5
7642513,6.118523407346516e-5
7695586,5.857865568001453e-5
7748659,5.608439025258891e-5
7801732,5.369753506748904e-5
7854805,5.141337633604518e-5
7907878,4.922744401497615e-5
7960951,4.713542538932302e-5
8014024,4.513323173288387e-5
8067097,4.3216944080653796e-5
8120170,4.138283297129316e-5
8173243,3.9627310101318354e-5
8226316,3.7946973111584414e-5
8279389,3.6338547640346804e-5
8332462,3.479891748955049e-5
8385535,3.332509508746976e-5
8438608,3.19142449003554e-5
8491681,3.0563629549915195e-5
8544754,2.9270659120248126e-5
8597827,2.8032825162460406e-5
8650900,2.6847755785887415e-5
8703973,2.571318206234813e-5
8757046,2.4626921220875514e-5
8810119,2.3586893795688602e-5
8863192,2.2591111854833987e-5
8916265,2.163766847287185e-5
8969338,2.072474717441734e-5
9022411,1.9850610353243815e-5
9075484,1.9013596595767965e-5
9128557,1.8212101326192257e-5
9181630,1.7444611675623568e-5
9234703,1.6709674385508024e-5
9287776,1.600588629300644e-5
9340849,1.533192358807361e-5
9393922,1.468650674858108e-5
9446995,1.4068416345552577e-5
9500068,1.3476486037078671e-5
9553141,1.2909600019458904e-5
9606214,1.2366690761141857e-5
9659287,1.1846733745021363e-5
9712360,1.1348752203147528e-5
9765433,1.087181135412286e-5
9818506,1.041501406106166e-5
9871579,9.977504706365318e-6
9924652,9.558461950920274e-6
9977725,9.15709978204093e-6
10030798,8.772668881347337e-6
10083871,8.404447102452403e-6
10136944,8.051750633590246e-6
10190017,7.713920111301903e-6
10243090,7.390322736678419e-6
10296163,7.0803550272689436e-6
10349236,6.783443021184862e-6
10402309,6.49903001424456e-6
10455382,6.226586790073458e-6
10508455,5.965608674241316e-6
10561528,5.715609041813519e-6
10614601,5.476123875441221e-6
10667674,5.2467102739808756e-6
10720747,5.026940048062077e-6
10773820,4.816406165556119e-6
10826893,4.61472023538011e-6
10879966,4.42150649316175e-6
10933039,4.236407890018797e-6
10986112,4.059083573070264e-6
11039185,3.889202746675878e-6
11092258,3.7264541548509498e-6
11145331,3.570535587425962e-6
11198404,3.421159699581617e-6
11251477,3.27805040863844e-6
11304550,3.1409434431095696e-6
11357623,3.0095873385896548e-6
11410696,2.8837389193916522e-6
11463769,2.7631661158209868e-6
11516842,2.647647487353072e-6
11569915,2.5369702141287153e-6
11622988,2.430931160337835e-6
11676061,2.3293345195709377e-6
11729134,2.231993404848482e-6
11782207,2.138729510458698e-6
11835280,2.049371406754911e-6
11888353,1.963754941603768e-6
11941426,1.8817223924352704e-6
11994499,1.803124227590043e-6
12047572,1.7278157454014903e-6
12100645,1.6556588447372633e-6
12153718,1.5865208217524738e-6
12206791,1.520275855362315e-6
12259864,1.4568021846550636e-6
12312937,1.39598318290434e-6
12366010,1.3377079513472457e-6
12419083,1.2818695093617714e-6
12472156,1.2283660650026019e-6
12525229,1.1770997846986855e-6
12578302,1.1279763181423273e-6
12631375,1.080906255505703e-6
12684448,1.0358036178531606e-6
12737521,9.925857554005203e-7
12790594,9.511738025091524e-7
12843667,9.114921976009112e-7
12896740,8.734685399166367e-7
12949813,8.370332518518913e-7
13002886,8.021199117468048e-7
13055959,7.686648771483902e-7
13109032,7.366069876494188e-7
13162105,7.058880342263675e-7
13215178,6.764515004619628e-7
13268251,6.482441780711214e-7
13321324,6.212145316408689e-7
13374397,5.953133679145223e-7
13427470,5.704932483131811e-7
13480543,5.467091880342523e-7
13533616,5.239177869463088e-7
13586689,5.020776029651954e-7
13639762,4.811488073998713e-7
13692835,4.610933620442547e-7
13745908,4.418748274177589e-7
13798981,4.234579348267606e-7
13852054,4.058095862744972e-7
13905127,3.888974000404186e-7
13958200,3.7269067734754715e-7
14011273,3.571600063337998e-7
14064346,3.422771015082459e-7
14117419,3.2801486860699457e-7
14170492,3.1434753064378373e-7
14223565,3.012500361425436e-7
14276638,2.8869880199309237e-7
14329711,2.7667091177960613e-7
14382784,2.6514456019018524e-7
14435857,2.540987134559526e-7
14488930,2.435134252912476e-7
14542003,2.3336944563243784e-7
14595076,2.2364833463640096e-7
14648149,2.1433242541450547e-7
14701222,2.0540490048575313e-7
14754295,1.9684942409762078e-7
14807368,1.886505650445976e-7
14860441,1.8079342642763917e-7
14913514,1.7326368767162893e-7
14966587,1.6604781665526305e-7
15019660,1.5913261667214074e-7
15072733,1.525055778507495e-7
15125806,1.4615467126946643e-7
15178879,1.4006844336640946e-7
15231952,1.3423577128885962e-7
15285025,1.2864610908485028e-7
15338098,1.232893485385564e-7
15391171,1.1815573679106863e-7
15444244,1.1323602351090899e-7
15497317,1.085212532536643e-7
15550390,1.0400287395712057e-7
15603463,9.967272099538516e-8
15656536,9.552294080981934e-8
15709609,9.154600887754795e-8
15762682,8.773473928427157e-8
15815755,8.408219770641191e-8
15868828,8.058178745111488e-8
15921901,7.722716344065979e-8
15974974,7.401226485452628e-8
16028047,7.093124581461437e-8
16081120,6.797854248452828e-8
16134193,6.514878642916993e-8
16187266,6.243688569563903e-8
16240339,5.983790999919382e-8
16293412,5.7347167089035896e-8
16346485,5.4960128909696926e-8
16399558,5.267248784193572e-8
16452631,5.048010015948924e-8
16505704,4.837899521167577e-8
16558777,4.6365368528008883e-8
16611850,4.443558663675289e-8
16664923,4.258614322284048e-8
16717996,4.081371199409138e-8
16771069,3.91150619972297e-8
16824142,3.748712965379544e-8
16877215,3.592697725943353e-8
16930288,3.443177114358273e-8
16983361,3.299880557103886e-8
17036434,3.1625504047136486e-8
17089507,3.030936392601435e-8
17142580,2.9048004166064553e-8
17195653,2.7839157966587438e-8
17248726,2.6680630093619968e-8
17301799,2.5570330912493502e-8
17354872,2.4506244922625893e-8
17407945,2.348644698782507e-8
17461018,2.2509098759811743e-8
17514091,2.1572431839900077e-8
17567164,2.067475181712648e-8
17620237,1.981442908898526e-8
17673310,1.898991872812415e-8
17726383,1.819972386170897e-8
17779456,1.7442415361301104e-8
17832529,1.6716628391101532e-8
17885602,1.602104547743264e-8
17938675,1.5354409134499857e-8
17991748,1.4715522022487198e-8
18044821,1.4103220565240388e-8
18097894,1.3516401665005521e-8
18150967,1.2954004158019212e-8
18204040,1.2415007834145953e-8
18257113,1.1898448066802647e-8
18310186,1.1403381053551392e-8
18363259,1.0928915258568395e-8
18416332,1.0474195696370715e-8
18469405,1.003839752678551e-8
18522478,9.620735493742126e-9
18575551,9.220454607880714e-9
18628624,8.836828681512738e-9
18681697,8.469164524262838e-9
18734770,8.116802136528326e-9
18787843,7.77910015376982e-9
18840916,7.455450441134454e-9
18893989,7.145269802344217e-9
18947062,6.84799386015286e-9
19000135,6.563089119158306e-9
19053208,6.29003700577096e-9
19106281,6.0283476392522085e-9
19159354,5.777546389580135e-9
19212427,5.537181568733395e-9
19265500,5.306817270390885e-9
19318573,5.086037252418664e-9
19371646,4.874444036075958e-9
19424719,4.671653903252158e-9
19477792,4.477301735671706e-9
19530865,4.291036293442389e-9
19583938,4.112519899332468e-9
19637011,3.941431155394704e-9
19690084,3.777460882341375e-9
19743157,3.620312819100351e-9
19796230,3.469703046225069e-9
19849303,3.3253594616912426e-9
19902376,3.187020432293957e-9
19955449,3.0544377333888288e-9
20008522,2.9273710056858905e-9
20061595,2.805590696772751e-9
20114668,2.6888768133315266e-9
20167741,2.5770185340990812e-9
20220814,2.469814486074697e-9
20273887,2.3670696411644633e-9
20326960,2.2685997540956373e-9
20380033,2.1742268908196453e-9
20433106,2.0837794172236286e-9
20486179,1.997095654278094e-9
20539252,1.9140173641071786e-9
20592325,1.8343955969634688e-9
20645398,1.7580864871346186e-9
20698471,1.684951719519821e-9
20751544,1.6148592523618007e-9
20804617,1.5476833021519585e-9
20857690,1.4833017145537467e-9
20910763,1.4215982173599843e-9
20963836,1.3624617794161502e-9
21016909,1.3057855642191623e-9
21069982,1.251467200958694e-9
21123055,1.1994082756569598e-9
21176128,1.1495153815289376e-9
21229201,1.1016978017156143e-9
21282274,1.055869486439629e-9
21335347,1.0119473954726873e-9
21388420,9.698527433327422e-10
21441493,9.295092421422616e-10
21494566,8.908437844548261e-10
21547639,8.537870352352878e-10
21600712,8.182715976003793e-10
21653785,7.842337962070732e-10
21706858,7.51611717367759e-10
21759931,7.203468811849224e-10
21813004,6.903824182765517e-10
21866077,6.616646118315399e-10
21919150,6.341414109136841e-10
21972223,6.077629477837735e-10
22025296,5.824819288787149e-10
22078369,5.582526842518202e-10
22131442,5.350311589904736e-10
22184515,5.127757254677807e-10
22237588,4.914459080957156e-10
22290661,4.710034710572267e-10
22343734,4.514113696768252e-10
22396807,4.326343374126604e-10
22449880,4.146383584550228e-10
22502953,3.9739093620433376e-10
22556026,3.8086093501674244e-10
22609099,3.650186073618054e-10
22662172,3.498352462112199e-10
22715245,3.3528344155974435e-10
22768318,3.213370076342054e-10
22821391,3.0797067341967923e-10
22874464,2.9516031206621903e-10
22927537,2.828828675024761e-10
22980610,2.711161693543944e-10
23033683,2.598388288149037e-10
23086756,2.4903069615307996e-10
23139829,2.38672050278744e-10
23192902,2.2874432539445877e-10
23245975,2.1922959074526022e-10
23299048,2.1011060890278655e-10
23352121,2.0137091839559786e-10
23405194,1.9299479406005886e-10
23458267,1.849671093197278e-10
23511340,1.7727332185139076e-10
23564413,1.6989954372978046e-10
23617486,1.628325499399142e-10
23670559,1.560594500142928e-10
23723632,1.4956814366823664e-10
23776705,1.4334678758851343e-10
23829778,1.373842678300932e-10
23882851,1.3166974405105943e-10
23935924,1.2619290134459183e-10
23988997,1.2094391763797006e-10
24042070,1.1591321908568336e-10
24095143,1.1109181789678058e-10
24148216,1.0647094815032022e-10
24201289,1.0204229627089208e-10
24254362,9.779783959318864e-11
24307435,9.37299429614127e-11
24360508,8.983126082714695e-11
24413581,8.609473073609655e-11
24466654,8.251363119695416e-11
24519727,7.908149534004103e-11
24572800,7.579210636464291e-11
24625873,7.263954726960992e-11
24678946,6.961812506546607e-11
24732019,6.6722384160246e-11
24785092,6.39470807599264e-11
24838165,6.128722162511269e-11
24891238,5.8738004073867e-11
24944311,5.629481030695761e-11
24997384,5.395324595014318e-11
25050457,5.170908264572504e-11
25103530,4.955826845573967e-11
25156603,4.749690787946385e-11
25209676,4.552129287656258e-11
25262749,4.362785626906637e-11
25315822,4.181317940981669e-11
25368895,4.007397594441273e-11
25421968,3.8407127100226614e-11
25475041,3.6809602329228524e-11
25528114,3.5278519103852757e-11
25581187,3.381113222743802e-11
25634260,3.240477440883492e-11
25687333,3.105692352977182e-11
25740406,2.976512951486177e-11
25793479,2.8527061184143013e-11
25846552,2.7340498460936327e-11
25899625,2.6203291808960952e-11
25952698,2.5113381303405934e-11
26005771,2.4068806444990715e-11
26058844,2.3067681637242273e-11
26111917,2.210819907375486e-11
26164990,2.1188620860997402e-11
26218063,2.030729844147978e-11
26271136,1.9462629893268155e-11
26324209,1.8653095805906857e-11
26377282,1.787723449945236e-11
26430355,1.713364575860243e-11
26483428,1.6420986635633413e-11
26536501,1.573796646658048e-11
26589574,1.508336089825958e-11
26642647,1.445597979257119e-11
26695720,1.3854694807562152e-11
26748793,1.327842036897628e-11
26801866,1.2726116390445624e-11
26854939,1.2196785374769412e-11
26908012,1.1689468826220374e-11
26961085,1.1203257005792544e-11
27014158,1.073726633365655e-11
27067231,1.0290661321875602e-11
27120304,9.862629924368565e-12
27173377,9.452402742027877e-12
27226450,9.059238891302862e-12
27279523,8.682428609159121e-12
27332596,8.321289636242157e-12
27385669,7.975174249820238e-12
27438742,7.643453513536045e-12
27491815,7.325532499357866e-12
27544888,7.020833389186299e-12
27597961,6.7288100176704135e-12
27651034,6.448931470517804e-12
27704107,6.180694357032119e-12
27757180,5.923614521301901e-12
27810253,5.677227812747604e-12
27863326,5.4410894103808055e-12
27916399,5.214771763536545e-12
27969472,4.997869126585517e-12
28022545,4.7899884692979744e-12
28075618,4.590753222631631e-12
28128691,4.399806303649152e-12
28181764,4.216800588746279e-12
28234837,4.041406959880887e-12
28287910,3.873308713462534e-12
28340983,3.712203383986762e-12
28394056,3.55779819195961e-12
28447129,3.4098153479717865e-12
28500202,3.2679877685301624e-12
28553275,3.132059446838328e-12
28606348,3.001784188192638e-12
28659421,2.8769284600454836e-12
28712494,2.7572660211324162e-12
28765567,2.642580149973803e-12
28818640,2.5326652441712965e-12
28871713,2.427322134999919e-12
28924786,2.326360070131382e-12
28977859,2.229598068510833e-12
29030932,2.136860240676482e-12
29084005,2.0479798173078845e-12
29137078,1.962796309100504e-12
29190151,1.8811564245820383e-12
29243224,1.802911798281699e-12
29296297,1.72792171838932e-12
29349370,1.6560507827640683e-12
29402443,1.5871692338607989e-12
29455516,1.5211527181358794e-12
29508589,1.4578821378460782e-12
29561662,1.3972432856765937e-12
29614735,1.3391266263221346e-12
29667808,1.2834271700639292e-12
29720881,1.2300446248826328e-12
29773954,1.1788821913906949e-12
29827027,1.129848072998876e-12
29880100,1.0828531850113441e-12
29933173,1.0378132847320478e-12
29986246,9.946468132556616e-13
30039319,9.53275529027658e-13
30092392,9.13625270362207e-13
30145465,8.756241916748593e-13
30198538,8.392035396956988e-13
30251611,8.042978134970365e-13
30304684,7.708441191254379e-13
30357757,7.387816452771229e-13
30410830,7.080530348170508e-13
30463903,6.786024023184231e-13
30516976,6.503767245977681e-13
30570049,6.233251806867118e-13
30623122,5.973986611522946e-13
30676195,5.72550574227725e-13
30729268,5.487360149701507e-13
30782341,5.259121215246187e-13
30835414,5.040374302834785e-13
30888487,4.830725643128926e-13
30941560,4.629797298562026e-13
30994633,4.437226396844319e-13
31047706,4.2526657957285906e-13
31100779,4.0757816809921466e-13
31153852,3.906254447508316e-13
31206925,3.743778188422283e-13
31259998,3.5880607391647213e-13
31313071,3.4388199901532396e-13
31366144,3.2957860505790086e-13
31419217,3.1587023493381193e-13
31472290,3.0273201802751894e-13
31525363,2.9014024920784133e-13
31578436,2.7807219583494014e-13
31631509,2.665061308312816e-13
31684582,2.5542113528818804e-13
31737655,2.447972163481716e-13
31790728,2.346152130017714e-13
31843801,2.2485663697387137e-13
31896874,2.1550400088627008e-13
31949947,2.065404203419766e-13
32003020,1.9794961328890022e-13
32056093,1.8971613956342402e-13
32109166,1.818251516889885e-13
32162239,1.7426235520291584e-13
32215312,1.6701414194711849e-13
32268385,1.6006741718652392e-13
32321458,1.5340958842471473e-13
32374531,1.4702870765214688e-13
32427604,1.4091324311873877e-13
32480677,1.3505212860484418e-13
32533750,1.2943481950658656e-13
32586823,1.240511167553863e-13
32639896,1.1889138903169273e-13
32692969,1.1394623926090903e-13
32746042,1.0920680832611105e-13
32799115,1.0466447246578817e-13
32852188,1.00311099999943e-13
32905261,9.613878606129351e-14
32958334,9.214002132580864e-14
33011407,8.830757251091518e-14
33064480,8.463452646725345e-14
33117553,8.111427040429909e-14
33170626,7.774040689176384e-14
33223699,7.450690560720465e-14
33276772,7.140787245744856e-14
33329845,6.843775087867818e-14
33382918,6.559117817311651e-14
33435991,6.286300002728623e-14
33489064,6.024828329557732e-14
33542137,5.77423371710618e-14
33595210,5.534062231228822e-14
33648283,5.303881118808634e-14
33701356,5.083273068548007e-14
33754429,4.87184114053123e-14
33807502,4.669202502173459e-14
33860575,4.474993645414981e-14
33913648,4.288861640049818e-14
33966721,4.1104715937159485e-14
34019794,3.9395017381296596e-14
34072867,3.775642958943357e-14
34125940,3.6185993716531496e-14
34179013,3.468088058913042e-14
34232086,3.3238378259125656e-14
34285159,3.1855868028077404e-14
34338232,3.0530860748165774e-14
34391305,2.926096649405606e-14
34444378,2.8043896131233624e-14
34497451,2.6877447626748402e-14
34550524,2.5759512905401632e-14
34603597,2.4688079039035007e-14
34656670,2.3661209349658646e-14
34709743,2.2677052057933672e-14
34762816,2.1733835050764143e-14
34815889,2.0829844879464557e-14
34868962,1.9963452384077598e-14
34922035,1.9133100266149114e-14
34975108,1.8337280846893285e-14
35028181,1.7574569012471628e-14
35081254,1.6843576517704955e-14
35134327,1.6142987124890085e-14
35187400,1.547154281542446e-14
35240473,1.4828024602215933e-14
35293546,1.4211274240416482e-14
35346619,1.3620173151855298e-14
35399692,1.3053662670075923e-14
35452765,1.2510711650487716e-14
35505838,1.1990340611641492e-14
35558911,1.1491616503744321e-14
35611984,1.1013632353215813e-14
35665057,1.0555531492855581e-14
35718130,1.0116487164779304e-14
35771203,9.695700842169189e-15
35824276,9.292419380323342e-15
35877349,8.905911951111233e-15
35930422,8.535477603026014e-15
35983495,8.180451952681533e-15
36036568,7.840192010632884e-15
36089641,7.514087931213412e-15
36142714,7.201545286624352e-15
36195787,6.902003733820247e-15
36248860,6.614923431800248e-15
36301933,6.339785939365854e-15
36355006,6.0760853307757435e-15
36408079,5.823354664869929e-15
36461152,5.5811380648865635e-15
36514225,5.348998422312873e-15
36567298,5.126505835292853e-15
36620371,4.913266701978035e-15
36673444,4.708900377244405e-15
36726517,4.513037844278372e-15
36779590,4.325320724091708e-15
36832663,4.145405212709585e-15
36885736,3.972976808195081e-15
36938809,3.807722831617624e-15
36991882,3.6493387631231694e-15
37044955,3.497540685820143e-15
37098028,3.3520543070642582e-15
37151101,3.2126212410905544e-15
37204174,3.0789900993538684e-15
37257247,2.9509154032241513e-15
37310320,2.8281746818254296e-15
37363393,2.7105325017843985e-15
37416466,2.5977809941663436e-15
37469539,2.4897173541547843e-15
37522612,2.38614938605867e-15
37575685,2.286894897511304e-15
37628758,2.1917688989319288e-15
37681831,2.100594467351266e-15
37734904,2.0132088713915834e-15
37787977,1.9294606100283224e-15
37841050,1.8491971218447334e-15
37894123,1.7722748115356406e-15
37947196,1.6985540491796667e-15
38000269,1.6278968577358452e-15
38053342,1.5601779738713132e-15
38106415,1.4952698939749308e-15
38159488,1.4330607419281813e-15
38212561,1.373441892408531e-15
38265634,1.3163073951428386e-15
38318707,1.2615463582507444e-15
38371780,1.2090600931273933e-15
38424853,1.158761047459894e-15
38477926,1.1105596712280838e-15
38530999,1.0643607816623915e-15
38584072,1.020079229300169e-15
38637145,9.776418485698042e-16
38690218,9.369674029359934e-16
38743291,8.979864647698866e-16
38796364,8.606274550240354e-16
38849437,8.248214512189905e-16
38902510,7.905085224355664e-16
38955583,7.5762247004453615e-16
39008656,7.261036984878758e-16
39061729,6.958965774651879e-16
39114802,6.669439800520093e-16
39167875,6.391944409109439e-16
39220948,6.125997457605401e-16
39274021,5.871125215673291e-16
39327094,5.626886234270068e-16
39380167,5.39277253221482e-16
39433240,5.16840208464621e-16
39486313,4.95336119637493e-16
39539386,4.747282954522749e-16
39592459,4.549806614158783e-16
39645532,4.3605047201791287e-16
39698605,4.179052778503778e-16
39751678,4.0051875332544623e-16
39804751,3.838566461369518e-16
39857824,3.678841491811537e-16
39910897,3.525778148865061e-16
39963970,3.3790612598209077e-16
40017043,3.2384826269612487e-16
40070116,3.1037429904923384e-16
40123189,2.974592979378358e-16
40176262,2.85087889232072e-16
40229335,2.732265622982947e-16
40282408,2.6185737593262805e-16
40335481,2.509623485287699e-16
40388554,2.4051809291980866e-16
40441627,2.3050968788482344e-16
40494700,2.2091815902771728e-16
40547773,2.1172462669991703e-16
40600846,2.0291859802500291e-16
40653919,1.9447634534747984e-16
40706992,1.8638453800831145e-16
40760065,1.7863087344963366e-16
40813138,1.7119924986705558e-16
40866211,1.6407762531108072e-16
40919284,1.5725137357989663e-16
40972357,1.5070810305129074e-16
41025430,1.4443784599109549e-16
41078503,1.3842872745633674e-16
41131576,1.3267175726504643e-16
41184649,1.2715180882520682e-16
41237722,1.218597101534493e-16
41290795,1.167889782433632e-16
41343868,1.119304646408092e-16
41396941,1.0727223956546653e-16
41450014,1.028104896464432e-16
41503087,9.852999110404204e-17
41556160,9.442924058585231e-17
41609233,9.049926122222532e-17
41662306,8.67332896334575e-17
41715379,8.312406056271871e-17
41768452,7.9665077262279e-17
41821525,7.635133109439306e-17
41874598,7.317664449844224e-17
41927671,7.013127746573829e-17
41980744,6.721472771854632e-17
42033817,6.441862092240625e-17
42086890,6.174042033392173e-17
42139963,5.917057489611268e-17
42193036,5.67110345703698e-17
42246109,5.4352747892576034e-17
42299182,5.2093312240948994e-17
42352255,4.992519219690868e-17
42405328,4.784867503314511e-17
42458401,4.585649204207232e-17
42511474,4.394750025903033e-17
42564547,4.211963035012773e-17
42617620,4.036664086931857e-17
42670693,3.868737105175101e-17
42723766,3.7079059628255695e-17
42776839,3.5537375905614204e-17
42829912,3.4058624950135615e-17
42882985,3.264421253555516e-17
42936058,3.1283325085630154e-17
42989131,2.998225224015783e-17
43042204,2.873360089684692e-17
43095277,2.7536606167153305e-17
43148350,2.6390431204725946e-17
43201423,2.5292562063957918e-17
43254496,2.4240712569109006e-17
43307569,2.3234021680957634e-17
43360642,2.2267680151798225e-17
43413715,2.1341576786839954e-17
43466788,2.0453012712000678e-17
43519861,1.96018732177895e-17
43572934,1.8784627663416135e-17
43626007,1.8001984911709846e-17
43679080,1.7252837362000153e-17
43732153,1.6535180514716813e-17
43785226,1.58463598818969e-17
43838299,1.5185955625146526e-17
43891372,1.4552864428419293e-17
43944445,1.3947227346965388e-17
43997518,1.3364884081200137e-17
44050591,1.2808465815371757e-17
44103664,1.2275339835939944e-17
44156737,1.1765276659390477e-17
44209810,1.1276096523045549e-17
44262883,1.0806646505417085e-17
44315956,1.0356836985122443e-17
44369029,9.92608602341723e-18
44422102,9.513372250491014e-18
44475175,9.117743175545868e-18
44528248,8.738434987945915e-18
44581321,8.375037775819404e-18
44634394,8.027176349356804e-18
44687467,7.693358859491842e-18
44740540,7.371690202827036e-18
44793613,7.065300872245912e-18
44846686,6.7708092327771295e-18
44899759,6.489356260612497e-18
44952832,6.219249553691015e-18
45005905,5.960968916721451e-18
45058978,5.713484629448822e-18
45112051,5.475211519971896e-18
45165124,5.246262114321694e-18
45218197,5.028281276475583e-18
45271270,4.8190638003891124e-18
45324343,4.618337273525151e-18
45377416,4.4262136025469664e-18
45430489,4.242218912373166e-18
45483562,4.062854596755841e-18
45536635,3.89188680669323e-18
45589708,3.7296385714967806e-18
45642781,3.572072682772217e-18
45695854,3.424721561135433e-18
45748927,3.2809643014618933e-18
45802000,3.1436832396643126e-18
45855073,3.0106824565208455e-18
45908146,2.8841582596575214e-18
45961219,2.765227971383368e-18
46014292,2.6495288936800583e-18
46067365,2.5397539821883222e-18
46120438,2.4335278611193494e-18
46173511,2.3329237934355162e-18
46226584,2.2349753334180203e-18
46279657,2.140671625960999e-18
46332730,2.051035246922106e-18
46385803,1.9658288576546492e-18
46438876,1.8840825180096058e-18
46491949,1.8040719768987593e-18
46545022,1.7282621042592965e-18
46598095,1.6557014079484015e-18
46651168,1.587429444839408e-18
46704241,1.5213174465458803e-18
46757314,1.4570159011587784e-18
46810387,1.3963684677638067e-18
46863460,1.3378115693563847e-18
46916533,1.2805092451449286e-18
46969606,1.2265514095683823e-18
47022679,1.1749014012915727e-18
47075752,1.124362287786775e-18
47128825,1.0771725189452106e-18
47181898,1.0317954395679014e-18
47234971,9.90258634653752e-19
47288044,9.496393738685013e-19
47341117,9.09870617963839e-19
47394190,8.709526041397255e-19
47447263,8.352771406956545e-19
47500336,8.006401018587716e-19
47553409,7.667367384297934e-19
47606482,7.343240681871813e-19
47659555,7.043409944441823e-19
47712628,6.749828160920996e-19
47765701,6.462497628713878e-19
47818774,6.181415934181583e-19
47871847,5.913047377744013e-19
47924920,5.666469364757845e-19
47977993,5.436542590284122e-19
48031066,5.220261085620706e-19
48084139,5.009568705204987e-19
48137212,4.8032148809114e-19
48190285,4.60120196326478e-19
48243358,4.403528369798935e-19
48296431,4.2101948087385168e-19
48349504,4.024188285340983e-19
48402577,3.8577427289311224e-19
48455650,3.69665504649216e-19
48508723,3.539315093408112e-19
48561796,3.3890188756721696e-19
48614869,3.2531990711460087e-19
48667942,3.120157042203517e-19
48721015,2.989890746210544e-19
48774088,2.8624038184028166e-19
48827161,2.737694576274253e-19
48880234,2.6157621502353743e-19
48933307,2.4966085985387904e-19
48986380,2.382882204101553e-19
49039453,2.2832750441971516e-19
49092526,2.1857944534766076e-19
49145599,2.0904404950676521e-19
49198672,1.9983997165185197e-19
49251745,1.920158937472139e-19
49304818,1.8431645547367247e-19
49357891,1.7680553000543705e-19
49410964,1.6945083555462865e-19
49464037,1.6225241090288196e-19
49517110,1.5521015099722045e-19
49570183,1.4832416230094372e-19
49623256,1.4159441659258986e-19
49676329,1.3502092478775047e-19
49729402,1.2860362494516588e-19
49782475,1.2234263003176383e-19
49835548,1.1660325481693276e-19
49888621,1.1162736091635896e-19
49941694,1.0675995012280976e-19
49994767,1.0200108161151502e-19
50047840,9.747580943834457e-20
50100913,9.383125200013756e-20
50153986,9.025613532976941e-20
50207059,8.675041683051387e-20
50260132,8.33141420707732e-20
50313205,7.994734848557188e-20
50366278,7.664997525197152e-20
50419351,7.342206568514112e-20
50472424,7.026356076970611e-20
50525497,6.717457627932436e-20
50578570,6.415495486526055e-20
50631643,6.120475709388841e-20
50684716,5.832404243936676e-20
50737789,5.551273130306647e-20
50790862,5.277088235000925e-20
50843935,5.0098457848780795e-20
50897008,4.749547459718801e-20
50950081,4.49619367310314e-20
51003154,4.267900176319042e-20
51056227,4.0822714884585454e-20
51109300,3.9056441348387854e-20
51162373,3.7327276992076084e-20
51215446,3.55766379499769e-20
51268519,3.3748441648127046e-20
51321592,3.196844832698092e-20
51374665,3.073990947918476e-20
51427738,2.971551480808714e-20
51480811,2.8708465769541314e-20
51533884,2.7507256238211093e-20
51586957,2.6060906438297852e-20
51640030,2.486171820035935e-20
51693103,2.3826846703916393e-20
51746176,2.2595831436442713e-20
51799249,2.1286762413304076e-20
51852322,2.037101395170827e-20
51905395,1.924822987154898e-20
51958468,1.8041544070686662e-20
52011541,1.687389328478171e-20
52064614,1.5745306352135958e-20
52117687,1.4888988849524088e-20
52170760,1.4178690342454385e-20
52223833,1.3485750923142509e-20
52276906,1.2810169495614145e-20
52329979,1.2151951080894998e-20
52383052,1.1511086732907973e-20
52436125,1.0887589322781555e-20
52489198,1.028144205433587e-20
52542271,9.692665648802181e-21
52595344,9.015816609042212e-21
52648417,8.335268221462323e-21
52701490,7.805998552139242e-21
52754563,7.294076939180068e-21
52807636,6.79952983039157e-21
52860709,6.3223370166981e-21
52913782,5.862501657968296e-21
52966855,5.420028540517091e-21
53019928,4.994914034869418e-21
53073001,4.587158148470151e-21


==> data/Rosenbrock2D-200000-1-Riemannian-DoC.csv <==
i,y
1,0.7939289193583898
3,0.7625712830678011
5,0.7324524467845384
7,0.7035265790318365
9,0.6757397106368466
11,0.6490535732046271
13,0.6234181256387562
15,0.598795406309153
17,0.5751476955543245
19,0.5524314266147377
21,0.5306147211335971
23,0.5096573026009122
25,0.4895298519902527
27,0.4701951060884267
29,0.45162608651381697
31,0.4337883824140649
33,0.4166571249109523
35,0.4002005574785983
37,0.38439410622718023
39,0.36921338975399554
41,0.35463080482507825
43,0.3406255014318935
45,0.3271720256818849
47,0.31425112452766496
49,0.30183933671352736
51,0.2899188741205986
53,0.2784681209947111
55,0.2674706347004784
57,0.2569065071303051
59,0.24676053282041155
61,0.2370143824197366
63,0.22765398926058666
65,0.2186676350907691
67,0.21004772521856627
69,0.20178501953266093
71,0.19386170882023743
73,0.18625404990962222
75,0.17895362763344747
77,0.17194115249250838
79,0.16520666971115985
81,0.1587408367298881
83,0.1525278017655291
85,0.14655865480130734
87,0.14082242683554674
89,0.13531135768216193
91,0.13001534624287683
93,0.12492720160375903
95,0.12003762401702286
97,0.11533994832101342
99,0.1108261413921762
101,0.10648843976410596
103,0.1023210259243665
105,0.09831621728272978
107,0.09446861417305298
109,0.09077115144151039
111,0.08721881664774321
113,0.08380511320395548
115,0.08052538770917124
117,0.077373665283822
119,0.07434562885434966
121,0.07143578413817687
123,0.06864012205715626
125,0.06595388147010788
127,0.06337247086100936
129,0.06089237468004542
131,0.05850907473732168
133,0.056219303390954115
135,0.054018909162199244
137,0.051904857026293966
139,0.04987333259226578
141,0.04792151492264653
143,0.0460460902734507
145,0.04424386642665363
147,0.04251236363859564
149,0.040848451948577176
151,0.039249826398012465
153,0.03771361272733915
155,0.0362376673786581
157,0.03481948939912673
159,0.033456671216127706
161,0.032147325653207236
163,0.030889097844176455
165,0.029680311423578912
167,0.028518890844719653
169,0.02740320256894124
171,0.02633143095425902
173,0.025301580813619846
175,0.024311883819690818
177,0.0233610165330972
179,0.02244734160499907
181,0.021569290959314737
183,0.020725711290639947
185,0.01991512241223439
187,0.019136381298748954
189,0.01838810879248943
191,0.017669335776298648
193,0.016978617491368503
195,0.016315032187019688
197,0.015677448616599345
199,0.015064805869654642
201,0.014476194089055537
203,0.013910563967149259
205,0.013367192170787945
207,0.012845025849301644
209,0.012343378603964804
211,0.011861264842532766
213,0.01139806038193997
215,0.010953004460912597
217,0.010525268702915326
219,0.010114355424395533
221,0.00971952443859745
223,0.009340093864703037
225,0.0089754754991524
227,0.008625091104017463
229,0.008288395558441665
231,0.007964814305467733
233,0.0076539527520184565
235,0.007355237033123576
237,0.007068150425473536
239,0.006792316150227956
241,0.0065272493845761545
243,0.006272542224925335
245,0.0060277792717050045
247,0.00579256731715748
249,0.005566533667087341
251,0.005349320170410514
253,0.005140582651645697
255,0.004939990365577961
257,0.0047471977832177275
259,0.004561955447183124
261,0.004383941542660718
263,0.004212874005099116
265,0.004048481776544007
267,0.0038905043761590084
269,0.0037386915110358696
271,0.003592802607125016
273,0.003452606502409269
275,0.0033178810551714837
277,0.0031884127920121176
279,0.003063996569606595
281,0.002944418400071102
283,0.002829522918642926
285,0.0027191108346498985
287,0.002613007198833207
289,0.0025110438887426764
291,0.0024130593423389137
293,0.0023188983019921667
295,0.0022284115793277806
297,0.002141455785428539
299,0.002057893137921283
301,0.0019775912309217747
303,0.0019004228252370368
305,0.0018262656467493822
307,0.0017549923078140127
309,0.0016865098931315426
311,0.0016206997695216762
313,0.0015574576598678853
315,0.0014966833561234339
317,0.0014382805605199715
319,0.0013821567329909735
321,0.0013282229445365145
323,0.0012763937410177509
325,0.0012265869932579598
327,0.0011787237817892252
329,0.0011327282667152206
331,0.0010885275675352453
333,0.0010460516476670215
335,0.0010052276121940175
337,0.0009660021019881273
339,0.0009283072338215025
341,0.0008920832795224767
343,0.000857272841614831
345,0.0008238207623643167
347,0.0007916740363866602
349,0.0007607817266565629
351,0.0007310948858281298
353,0.0007025664724189252
355,0.0006751512826958259
357,0.0006488058768543892
359,0.0006234885101804225
361,0.0005991590669117572
363,0.0005757789966700889
365,0.0005533082019209977
367,0.000531717260956607
369,0.0005109688335170238
371,0.0004910300433145487
373,0.00047186929695372363
375,0.0004534562338654766
377,0.0004357616781998363
379,0.00041875759260158127
381,0.00040241703377934756
383,0.00038671411059705384
385,0.00037162394063811055
387,0.0003571226132534224
389,0.000343187150830896
391,0.00032979547238245647
393,0.00031692635855881885
395,0.00030455941802418225
397,0.0002926734470950798
399,0.0002812528716497108
401,0.00027027794579362297
403,0.00025973127952539694
405,0.00024959616143191074
407,0.0002398565322080983
409,0.00023049695921073508
411,0.0002215026120048358
413,0.00021285923886436557
415,0.00020455314449072622
417,0.0001965711673866986
419,0.00018890065995121562
421,0.00018152946811611465
423,0.0001744459120835746
425,0.00016763876782383534
427,0.0001610972492867547
429,0.0001548109913130015
431,0.00014876921400637521
433,0.00014296400483274695
435,0.00013738532452422253
437,0.00013202433353840047
439,0.00012687253726547288
441,0.00012192177257177117
443,0.00011716419486189933
445,0.0001125922656517512
447,0.00010819874073571813
449,0.0001039766583552212
451,9.99193285323016e-5
453,9.602032234191262e-5
455,9.22734617280003e-5
457,8.867280971350003e-5
459,8.521266099116422e-5
461,8.188753288578224e-5
463,7.869215666500065e-5
465,7.562105457167593e-5
467,7.267020105183063e-5
469,6.983449475078686e-5
471,6.71094424261703e-5
473,6.449072616927621e-5
475,6.197419656415959e-5
477,5.955586611253895e-5
479,5.723190291530314e-5
481,5.499862459964221e-5
483,5.2852492526762635e-5
485,5.0790106059649995e-5
487,4.880819730203691e-5
489,4.69036258762327e-5
491,4.5073373948206466e-5
493,4.331454144398694e-5
495,4.1624341456692694e-5
497,4.000009582883513e-5
499,3.843902204367983e-5
501,3.6939070071378706e-5
503,3.549764873705217e-5
505,3.411247407382978e-5
507,3.278135123913634e-5
509,3.1502171037505045e-5
511,3.027290657762769e-5
513,2.909161006105293e-5
515,2.795640969634564e-5
517,2.686550674632816e-5
519,2.5817172634931405e-5
521,2.4809746253079844e-5
523,2.3841631311051427e-5
525,2.2911293809180095e-5
527,2.2017259606647895e-5
529,2.115811208709743e-5
531,2.0332489912102498e-5
533,1.9539084866054692e-5
535,1.8776537660943448e-5
537,1.8043847112490417e-5
539,1.7339747380040425e-5
541,1.666312280031173e-5
543,1.6012901245545266e-5
545,1.5388052423568415e-5
547,1.4787586246756861e-5
549,1.4210551261620503e-5
551,1.3656033142618435e-5
553,1.3123153247843903e-5
555,1.2611067211364099e-5
557,1.2118963621024375e-5
559,1.1646062727289261e-5
561,1.1191615207887893e-5
563,1.0754900980616993e-5
565,1.0335228061815914e-5
567,9.931931470323898e-6
569,9.544372174156692e-6
571,9.171886279117318e-6
573,8.813984561973464e-6
575,8.470048772597779e-6
577,8.139533936183e-6
579,7.821916343837725e-6
581,7.516692722607037e-6
583,7.22337943835016e-6
585,6.941511728914803e-6
587,6.6706429680137754e-6
589,6.410343959576342e-6
591,6.160202251664123e-6
593,5.919821489016716e-6
595,5.688820782468537e-6
597,5.466834106217922e-6
599,5.2535097173579216e-6
601,5.048509598419176e-6
603,4.851508922041151e-6
605,4.662195536328926e-6
607,4.480245231361259e-6
609,4.305418859694552e-6
611,4.13741450803933e-6
613,3.975965969313661e-6
615,3.820817424247561e-6
617,3.671723036185925e-6
619,3.5284465613430003e-6
621,3.390760974622781e-6
623,3.2584481098770737e-6
625,3.1312983140796465e-6
627,3.009110116003938e-6
629,2.8916899049418994e-6
631,2.7788516256822596e-6
633,2.670416483375724e-6
635,2.5662126600979355e-6
637,2.466075042419644e-6
639,2.3698449600153192e-6
641,2.277369934154338e-6
643,2.1885034360745347e-6
645,2.1030931841447025e-6
647,2.0210271075676366e-6
649,1.9421633879075603e-6
651,1.8663770634845746e-6
653,1.7935480490467526e-6
655,1.7235609451506679e-6
657,1.6563048555067697e-6
659,1.591673211205396e-6
661,1.5295636018053131e-6
663,1.4698776133917848e-6
665,1.4125206717525614e-6
667,1.357401893539268e-6
669,1.304433941656836e-6
671,1.2535328871893819e-6
673,1.2046180763184603e-6
675,1.1576120023112665e-6
677,1.1124401829076985e-6
679,1.0690310424209047e-6
681,1.0273102273409806e-6
683,9.872229282738635e-7
685,9.486999033612085e-7
687,9.116801119160009e-7
689,8.761048950996632e-7
691,8.419178831624598e-7
693,8.090649059250064e-7
695,7.774939069243317e-7
697,7.471548612468607e-7
699,7.179996958907083e-7
701,6.89982213819877e-7
703,6.630580206717496e-7
705,6.371844543765526e-7
707,6.123205176812276e-7
709,5.884268130874462e-7
711,5.654654804247728e-7
713,5.434001369475654e-7
715,5.221958196223051e-7
717,5.018189297392821e-7
719,4.822345476473137e-7
721,4.634169795611762e-7
723,4.453337047638975e-7
725,4.279560698779357e-7
727,4.112565396469257e-7
729,3.9520865315959566e-7
731,3.797869821929245e-7
733,3.6496709067615294e-7
735,3.5072549615161846e-7
737,3.3703963248736983e-7
739,3.238878140980354e-7
741,3.112492015758835e-7
743,2.9910376873894374e-7
745,2.874322709005068e-7
747,2.762162142870028e-7
749,2.654378267982852e-7
751,2.550800297737108e-7
753,2.451264111292824e-7
755,2.3555992224024838e-7
757,2.26367994460306e-7
759,2.1753475125275198e-7
761,2.090461961101563e-7
763,2.0088887872479897e-7
765,1.9304987360396418e-7
767,1.8551675962816123e-7
769,1.7827760043624858e-7
771,1.7132092537260772e-7
773,1.646357114275989e-7
775,1.5821136572592856e-7
777,1.5203770871324984e-7
779,1.4610495809146437e-7
781,1.4040371328645342e-7
783,1.3492494050649147e-7
785,1.296599585265232e-7
787,1.246004248706895e-7
789,1.1973832258055867e-7
791,1.1506594755085454e-7
793,1.1057529350339193e-7
795,1.0626046746190008e-7
797,1.0211401323467363e-7
799,9.812936065172539e-8
801,9.430019593810267e-8
803,9.062045167786936e-8
805,8.708429723964721e-8
807,8.368612947752613e-8
809,8.042056391989257e-8
811,7.728242618926832e-8
813,7.426674383728829e-8
815,7.136873846109502e-8
817,6.858381809275307e-8
819,6.590756993515799e-8
821,6.333575342248367e-8
823,6.086429346592642e-8
825,5.848927396157999e-8
827,5.6206931634840556e-8
829,5.401335778613063e-8
831,5.190566945939405e-8
833,4.9880226700432554e-8
835,4.7933820142118814e-8
837,4.606336564088935e-8
839,4.4265899441880265e-8
841,4.253857341414464e-8
843,4.0878650539635703e-8
845,3.928350063959473e-8
847,3.775059616492819e-8
849,3.627750817803016e-8
851,3.48619025512855e-8
853,3.3501536220668e-8
855,3.2194253647751143e-8
857,3.093798341772986e-8
859,2.9730734938572643e-8
861,2.8570595287304614e-8
863,2.7455726212074464e-8
865,2.6384361169419976e-8
867,2.535466462102073e-8
869,2.4365284753391153e-8
871,2.3414512155593386e-8
873,2.2500840310691347e-8
875,2.162282148922865e-8
877,2.0779064442535507e-8
879,1.9968232212651948e-8
881,1.9189040018341516e-8
883,1.8440253211098315e-8
885,1.7720685322277083e-8
887,1.702919617533674e-8
889,1.6364690082806366e-8
891,1.5726114133774644e-8
893,1.5112456475184596e-8
895,1.452274476409356e-8
897,1.3956044575112728e-8
899,1.3411457971196761e-8
901,1.2888122033953691e-8
903,1.2385207529792805e-8
905,1.190185248386686e-8
907,1.143742303480108e-8
909,1.0991116406818775e-8
911,1.0562225417595774e-8
913,1.0150070480875132e-8
915,9.753998521029724e-9
917,9.373381958167228e-9
919,9.007617692821471e-9
921,8.656126155636355e-9
923,8.318350412200728e-9
925,7.993755240186022e-9
927,7.681826316790555e-9
929,7.3820693772631725e-9
931,7.094009451877813e-9
933,6.8171901040686915e-9
935,6.551172709035648e-9
937,6.295535753245332e-9
939,6.049874173113896e-9
941,5.813767159369881e-9
943,5.586904590004753e-9
945,5.3688945831478695e-9
947,5.159391694607513e-9
949,4.9580639641191345e-9
951,4.764592380796663e-9
953,4.578670383664406e-9
955,4.400003374303338e-9
957,4.2283082527991996e-9
959,4.063312960445208e-9
961,3.904756063196193e-9
963,3.752386319617744e-9
965,3.605962298061311e-9
967,3.4652519870551276e-9
969,3.330032425098581e-9
971,3.2000893534134626e-9
973,3.075216876848902e-9
975,2.9552171324903566e-9
977,2.8398999750383507e-9
979,2.72906779659413e-9
981,2.6225751750886386e-9
983,2.520238075412136e-9
985,2.4218943431243403e-9
987,2.3273881480705214e-9
989,2.2365697439827782e-9
991,2.149295226151991e-9
993,2.065426306611408e-9
995,1.9848300927981033e-9
997,1.907378878867569e-9
999,1.8329499397453453e-9
1001,1.7614253429250437e-9
1003,1.6926917545790742e-9
1005,1.6266402653095605e-9
1007,1.5631662149806581e-9
1009,1.5021690277582816e-9
1011,1.4435520520526901e-9
1013,1.3872224069706078e-9
1015,1.3330836240824131e-9
1017,1.2810645504355328e-9
1019,1.2310753490070863e-9
1021,1.1830368107221815e-9
1023,1.136872816950497e-9
1025,1.0925102206080192e-9
1027,1.049878728780147e-9
1029,1.0089107878325097e-9
1031,9.695414850019894e-10
1033,9.317084393567452e-10
1035,8.953517028456286e-10
1037,8.604136655983896e-10
1039,8.268389692521766e-10
1041,7.945744135971227e-10
1043,7.635688737407922e-10
1045,7.337732229389509e-10
1047,7.051402477901713e-10
1049,6.776245775715791e-10
1051,6.511826152735449e-10
1053,6.257690568541584e-10
1055,6.013505394924456e-10
1057,5.778848737397026e-10
1059,5.553348784207959e-10
1061,5.336648219853153e-10
1063,5.128403673354681e-10
1065,4.928285175022091e-10
1067,4.735975640443181e-10
1069,4.551170349751734e-10
1071,4.3735764667083073e-10
1073,4.202912592764367e-10
1075,4.038908308429556e-10
1077,3.881303754480184e-10
1079,3.729849197971333e-10
1081,3.584304636216857e-10
1083,3.4444394801193635e-10
1085,3.3100320782030306e-10
1087,3.180869481615391e-10
1089,3.0567470268099353e-10
1091,2.9374519694444415e-10
1093,2.822827867902324e-10
1095,2.7126765877408096e-10
1097,2.606823593965388e-10
1099,2.505101163073021e-10
1101,2.407348112078896e-10
1103,2.3134095533777446e-10
1105,2.223136636527861e-10
1107,2.1363863197086164e-10
1109,2.0530211418889747e-10
1111,1.972909011510737e-10
1113,1.8959229944452237e-10
1115,1.821941101973369e-10
1117,1.7508461038283598e-10
1119,1.682525346367568e-10
1121,1.616870583185417e-10
1123,1.5537777731803984e-10
1125,1.4931469460448796e-10
1127,1.4348742549930506e-10
1129,1.3788831461230134e-10
1131,1.3250769066133655e-10
1133,1.273370274221688e-10
1135,1.2236813270282768e-10
1137,1.1759313233339453e-10
1139,1.1300446073101545e-10
1141,1.0859484679508474e-10
1143,1.0435730318628688e-10
1145,1.002851159046459e-10
1147,9.637183183598505e-11
1149,9.261125127600331e-11
1151,8.899741440879347e-11
1153,8.552459562245986e-11
1155,8.218729168211638e-11
1157,7.898021485529117e-11
1159,7.589828370615781e-11
1161,7.293661426806129e-11
1163,7.009051457296468e-11
1165,6.735510696047341e-11
1167,6.472680207877087e-11
1169,6.220105820876183e-11
1171,5.977387307417688e-11
1173,5.744140103735716e-11
1175,5.5199945970240253e-11
1177,5.3045956041323596e-11
1179,5.097601837479304e-11
1181,4.8986853157717554e-11
1183,4.7075308339396166e-11
1185,4.5238355314043654e-11
1187,4.3473083291986e-11
1189,4.177669527220286e-11
1191,4.014650303268684e-11
1193,3.8579923536487107e-11
1195,3.7074474599013787e-11
1197,3.562777067238108e-11
1199,3.423751956212632e-11
1201,3.2901518606080703e-11
1203,3.161747730254787e-11
1205,3.038371235313435e-11
1207,2.919809102965897e-11
1209,2.8058734742116005e-11
1211,2.6963837970750563e-11
1213,2.591166579148054e-11
1215,2.4900551471463495e-11
1217,2.3928892482836198e-11
1219,2.2995148969294897e-11
1221,2.209784186505159e-11
1223,2.123554926316119e-11
1225,2.0406904550792334e-11
1227,1.9610595057878433e-11
1229,1.8845358624409193e-11
1231,1.810998320079679e-11
1233,1.7403303435173642e-11
1235,1.67241994355643e-11
1237,1.607159525250788e-11
1239,1.5444372920795e-11
1241,1.484170859931012e-11
1243,1.4262561267706878e-11
1245,1.3706013506759674e-11
1247,1.3171182942046357e-11
1249,1.2657222201918833e-11
1251,1.2163317180543292e-11
1253,1.1688685166984045e-11
1255,1.1232574152017717e-11
1257,1.079426133969223e-11
1259,1.0373052191788092e-11
1261,9.968279280946752e-12
1263,9.579301180133863e-12
1265,9.205501783002994e-12
1267,8.846288678675715e-12
1269,8.501092680683083e-12
1271,8.169366523627096e-12
1273,7.850585109795545e-12
1275,7.544243147721574e-12
1277,7.249815545872389e-12
1279,6.966916154092435e-12
1281,6.695055837550419e-12
1283,6.4338040743318306e-12
1285,6.182746780770158e-12
1287,5.941486125031871e-12
1289,5.709639888906002e-12
1291,5.4868406386894656e-12
1293,5.2727353990363085e-12
1295,5.066984959584622e-12
1297,4.869263272080575e-12
1299,4.679256972176182e-12
1301,4.496664997624882e-12
1303,4.321198091839903e-12
1305,4.152578229133024e-12
1307,3.990538161377838e-12
1309,3.8348210991769996e-12
1311,3.685180466061389e-12
1313,3.541359788685401e-12
1315,3.4031701843081992e-12
1317,3.2703729810778687e-12
1319,3.1427577380726414e-12
1321,3.0201222565571673e-12
1323,2.902272225856826e-12
1325,2.7890210388965886e-12
1327,2.6801891136881436e-12
1329,2.5756038485246154e-12
1331,2.4750997179844386e-12
1333,2.3785174428090423e-12
1335,2.2857039401701335e-12
1337,2.1965121631912127e-12
1339,2.1108008114500343e-12
1341,2.0284340334056833e-12
1343,1.9492813645039572e-12
1345,1.87321741250825e-12
1347,1.8001215645814256e-12
1349,1.7298780259540763e-12
1351,1.6623664365711104e-12
1353,1.5974982079505337e-12
1355,1.5351612577376135e-12
1357,1.4752567971118402e-12
1359,1.417689895691395e-12
1361,1.3623693560956737e-12
1363,1.3092075313272984e-12
1365,1.258120141080365e-12
1367,1.2090263117450541e-12
1369,1.1618481808867394e-12
1371,1.1165110202913213e-12
1373,1.072942995707151e-12
1375,1.031075057584044e-12
1377,9.90840901746636e-13
1379,9.521767746477598e-13
1381,9.150213540491683e-13
1383,8.79315797189025e-13
1385,8.450035170147095e-13
1387,8.120301711235559e-13
1389,7.803392084039521e-13
1391,7.498891070590954e-13
1393,7.206272247901411e-13
1395,6.925072514004587e-13
1397,6.654845227944315e-13
1399,6.395162322765227e-13
1401,6.145612926203666e-13
1403,5.905801224082824e-13
1405,5.675347601315689e-13
1407,5.453886427109395e-13
1409,5.241067134364086e-13
1411,5.036552466341568e-13
1413,4.840018283969963e-13
1415,4.6511527283599e-13
1417,4.469657362956809e-13
1419,4.295244377747571e-13
1421,4.1276373533731573e-13
1423,3.9665705459566504e-13
1425,3.811768147120728e-13
1427,3.663026745844734e-13
1429,3.520089585545979e-13
1431,3.3827300715060243e-13
1433,3.2507305695213093e-13
1435,3.12388184523813e-13
1437,3.0019829467648797e-13
1439,2.8848407960755023e-13
1441,2.772269837250824e-13
1443,2.6640914255497027e-13
1445,2.560134393566901e-13
1447,2.4602339141081844e-13
1449,2.3642316687101423e-13
1451,2.2719757198339031e-13
1453,2.183319587014609e-13
1455,2.0981229707419019e-13
1457,2.0162508763699473e-13
1459,1.9375735703528699e-13
1461,1.8619663737407797e-13
1463,1.789299834102496e-13
1465,1.719478433844252e-13
1467,1.6523816664906786e-13
1469,1.5879031371459286e-13
1471,1.5259406411481938e-13
1473,1.4663960026735545e-13
1475,1.4091748415898038e-13
1477,1.3541866371653744e-13
1479,1.301344104634838e-13
1481,1.2505635575645044e-13
1483,1.201764600984636e-13
1485,1.1548697838321906e-13
1487,1.1098049380727731e-13
1489,1.0664986000529497e-13
1491,1.024882186323754e-13
1493,9.848896834780561e-14
1495,9.464577112511847e-14
1497,9.095255164053184e-14
1499,8.740343641677537e-14
1501,8.399235966022638e-14
1503,8.071484482298507e-14
1505,7.756522973100508e-14
1507,7.453852482354624e-14
1509,7.162991337764387e-14
1511,6.883480081704841e-14
1513,6.614875578431028e-14
1515,6.356752831285995e-14
1517,6.108702010861485e-14
1519,5.870330350089043e-14
1521,5.641261013704891e-14
1523,5.4211301263380824e-14
1525,5.2095888310580075e-14
1527,5.006302512516275e-14
1529,4.810948716538064e-14
1531,4.6232178946255255e-14
1533,4.442813113925882e-14
1535,4.2694480066977996e-14
1537,4.1028254396510397e-14
1539,3.942726273488234e-14
1541,3.78887462036308e-14
1543,3.641026670402304e-14
1545,3.49894805888649e-14
1547,3.3624134026855167e-14
1549,3.2312065476386364e-14
1551,3.105119608323707e-14
1553,2.983952926870953e-14
1555,2.867514169224999e-14
1557,2.7556190830026065e-14
1559,2.6480904112646613e-14
1561,2.5447577832234174e-14
1563,2.4454574527752883e-14
1565,2.3500319126416835e-14
1567,2.258329923539501e-14
1569,2.1702064348343617e-14
1571,2.0855216521237655e-14
1573,2.0041411713932426e-14
1575,1.9259262340455796e-14
1577,1.850773368898104e-14
1579,1.7785530283917372e-14
1581,1.7091509656851643e-14
1583,1.6424572714630484e-14
1585,1.5783659956103668e-14
1587,1.516775438904222e-14
1589,1.4575885527993722e-14
1591,1.4007111157783965e-14
1593,1.3460531897387693e-14
1595,1.2935281074651246e-14
1597,1.2430525677180397e-14
1599,1.194546757244018e-14
1601,1.1479337752591018e-14
1603,1.103139552173531e-14
1605,1.0600934378943916e-14
1607,1.0187271728316012e-14
1609,9.789696731895211e-15
1611,9.407686493896638e-15
1613,9.040582883909974e-15
1615,8.687807350893258e-15
1617,8.348790624075254e-15
1619,8.023006815396862e-15
1621,7.70993730388031e-15
1623,7.409082983164892e-15
1625,7.119968459065753e-15
1627,6.842135889293352e-15
1629,6.575145060097458e-15
1631,6.3185728438266064e-15
1633,6.0720115599512905e-15
1635,5.8350717633382085e-15
1637,5.607377775626338e-15
1639,5.3885696361205524e-15
1641,5.178298581922377e-15
1643,4.976232779552467e-15
1645,4.782049849905829e-15
1647,4.5954471930311955e-15
1649,4.4161258858523265e-15
1651,4.243779243608996e-15
1653,4.078179725896648e-15
1655,3.919043342884592e-15
1657,3.766115737360564e-15
1659,3.619155769323597e-15
1661,3.477930062147978e-15
1663,3.34221492673713e-15
1665,3.2117963358432482e-15
1667,3.086465378229705e-15
1669,2.9660268798267697e-15
1671,2.8502882842730804e-15
1673,2.7390655571132276e-15
1675,2.632183480067357e-15
1677,2.5294714027300025e-15
1679,2.430766948641335e-15
1681,2.3359145227046196e-15
1683,2.244763133938045e-15
1685,2.157169597444251e-15
1687,2.0729923650829587e-15
1689,1.9921008025941873e-15
1691,1.9143658089724353e-15
1693,1.839663714547151e-15
1695,1.767876902272001e-15
1697,1.6988913247909385e-15
1699,1.6325888407514781e-15
1701,1.568883126743973e-15
1703,1.5076626615456316e-15
1705,1.4488309051508075e-15
1707,1.3922950545379538e-15
1709,1.3379655431139795e-15
1711,1.28575609295591e-15
1713,1.2355837548868375e-15
1715,1.1873701930581936e-15
1717,1.141036922025966e-15
1719,1.0965117244372643e-15
1721,1.0537235326870609e-15
1723,1.0126054312561243e-15
1725,9.730914524921113e-16
1727,9.351195957192784e-16
1729,8.986291626796583e-16
1731,8.635628389771824e-16
1733,8.298649151395309e-16
1735,7.974822443354782e-16
1737,7.663627207244154e-16
1739,7.364578090894129e-16
1741,7.077199833838754e-16
1743,6.801035882309389e-16
1745,6.535648339906975e-16
1747,6.280620908156707e-16
1749,6.035538937959346e-16
1751,5.800017949344014e-16
1753,5.573686222691293e-16
1755,5.356190866951495e-16
1757,5.147181852488044e-16
1759,4.946329172016309e-16
1761,4.7533136219299745e-16
1763,4.567834431357308e-16
1765,4.389588159465578e-16
1767,4.218296810904382e-16
1769,4.053692339935848e-16
1771,3.8955121899015235e-16
1773,3.7435014220430183e-16
1775,3.597422986667117e-16
1777,3.457046998208433e-16
1779,3.3221294266830475e-16
1781,3.1924944721517024e-16
1783,3.0679170445074996e-16
1785,2.948215097295448e-16
1787,2.833168925899406e-16
1789,2.722612590566825e-16
1791,2.6163705321462977e-16
1793,2.5142730349134135e-16
1795,2.4161599995630253e-16
1797,2.321876327500559e-16
1799,2.231271674622813e-16
1801,2.144203532602979e-16
1803,2.0605315405436067e-16
1805,1.98012370159938e-16
1807,1.9028561463365998e-16
1809,1.8286016082172066e-16
1811,1.7572447440226195e-16
1813,1.6886732610058196e-16
1815,1.622777298229063e-16
1817,1.5594611523052006e-16
1819,1.4986058306940584e-16
1821,1.4401259401823433e-16
1823,1.3839281441536986e-16
1825,1.3299226272604598e-16
1827,1.2780304442568054e-16
1829,1.2281577869496538e-16
1831,1.1802314839145874e-16
1833,1.134174391920706e-16
1835,1.0899204040003951e-16
1837,1.0473883001598081e-16
1839,1.0065139235383179e-16
1841,9.672348551949758e-17
1843,9.294926601890449e-17
1845,8.932237011276414e-17
1847,8.58366918315913e-17
1849,8.248714296550175e-17
1851,7.926841882005184e-17
1853,7.617535986492645e-17
1855,7.320288832051356e-17
1857,7.034624018501247e-17
1859,6.760106184148354e-17
1861,6.496307461211908e-17
1863,6.242832531965948e-17
1865,5.999223327810755e-17
1867,5.765100043461965e-17
1869,5.540153057771016e-17
1871,5.323957057319322e-17
1873,5.11619665179713e-17
1875,4.91656542543428e-17
1877,4.724696783663712e-17
1879,4.540327676701151e-17
1881,4.36316210879047e-17
1883,4.1928967143588957e-17
1885,4.029276348595555e-17
1887,3.8720585403226027e-17
1889,3.7209579270808885e-17
1891,3.575765049334351e-17
1893,3.436220120181586e-17
1895,3.302138152213813e-17
1897,3.173272329035045e-17
1899,3.049450948327236e-17
1901,2.930448094652619e-17
1903,2.816099505493852e-17
1905,2.7061990132811564e-17
1907,2.6006002882446652e-17
1909,2.4991186051030282e-17
1911,2.4015942360827874e-17
1913,2.3078711679955246e-17
1915,2.2178139619882886e-17
1917,2.1312743083090773e-17
1919,2.0481057004800464e-17
1921,1.9681836987475624e-17
1923,1.8913842987133732e-17
1925,1.8175694782528667e-17
1927,1.746651379304066e-17
1929,1.678491069333287e-17
1931,1.6129889755967652e-17
1933,1.5500450647950945e-17
1935,1.4895592733356813e-17
1937,1.4314335556442022e-17
1939,1.3755745454629294e-17
1941,1.3218963978933238e-17
1943,1.2703110029168461e-17
1945,1.2207455744084403e-17
1947,1.1731079492938106e-17
1949,1.1273266254932685e-17
1951,1.0833318249642749e-17
1953,1.0410575264483023e-17
1955,1.0004323167695408e-17
1957,9.613982598663913e-18
1959,9.238795522372017e-18
1961,8.8782625514909e-18
1963,8.531816782820943e-18
1965,8.198866117324711e-18
1967,7.878921999023123e-18
1969,7.571485845205267e-18
1971,7.276005190133951e-18
1973,6.992092693573619e-18
1975,6.719227441332592e-18
1977,6.457021985889738e-18
1979,6.205053164551092e-18
1981,5.962879972483867e-18
1983,5.7302041472309795e-18
1985,5.50660971243091e-18
1987,5.29173139817059e-18
1989,5.085211231982059e-18
1991,4.886779666972069e-18
1993,4.696079816066207e-18
1995,4.512817329963826e-18
1997,4.336703400970651e-18
1999,4.1674816242583786e-18
2001,4.004847746767308e-18
2003,3.8485448749029495e-18
2005,3.698388432240058e-18
2007,3.55404214521818e-18
2009,3.4153706857106954e-18
2011,3.282095332955699e-18
2013,3.1540020287996193e-18
2015,3.030918885727122e-18
2017,2.9126399083614305e-18
2019,2.7989731631861592e-18
2021,2.6897568698254617e-18
2023,2.584785521327479e-18
2025,2.483916388296071e-18
2027,2.3869841689023858e-18
2029,2.293846191127539e-18
2031,2.204312313907445e-18
2033,2.118295784160166e-18
2035,2.0356469539258658e-18
2037,1.956191158099326e-18
2039,1.8798568137363414e-18
2041,1.806488881352603e-18
2043,1.735983112783947e-18
2045,1.6682629547090058e-18
2047,1.6031479342018653e-18
2049,1.54057016522649e-18
2051,1.4804616710473514e-18
2053,1.4226950098355689e-18
2055,1.3671744538142933e-18
2057,1.313822222197633e-18
2059,1.2625477669438173e-18
2061,1.2132801769749044e-18
2063,1.1659291973771529e-18
2065,1.1204326195035796e-18
2067,1.0767053478068245e-18
2069,1.0346774967988985e-18
2071,9.943126638054927e-19
2073,9.555180049238214e-19
2075,9.182230761468771e-19
2077,8.823702400060925e-19
2079,8.479520462410718e-19
2081,8.148557363978423e-19
2083,7.830492607047445e-19
2085,7.525067609756335e-19
2087,7.231261783915276e-19
2089,6.949272565227336e-19
2091,6.677941154689868e-19
2093,6.417475373543659e-19
2095,6.16698869522104e-19
2097,5.9262360749957115e-19
2099,5.695082473854262e-19
2101,5.472709204981146e-19
2103,5.259107835569891e-19
2105,5.053946762725108e-19
2107,4.856647817767428e-19
2109,4.667093490380813e-19
2111,4.484952513917524e-19
2113,4.3099957251806914e-19
2115,4.141878044521654e-19
2117,3.980213299660193e-19
2119,3.8248712100289766e-19
2121,3.6755831799974093e-19
2123,3.5321918932522494e-19
2125,3.3943714872599444e-19
2127,3.2619276987883636e-19
2129,3.1346287767900797e-19
2131,3.0123016174233345e-19
2133,2.8947371072433807e-19
2135,2.781727799486016e-19
2137,2.6731000156392276e-19
2139,2.5687382327403453e-19
2141,2.4684836201172277e-19
2143,2.372177333768942e-19
2145,2.2795234743547646e-19
2147,2.1905999630341333e-19
2149,2.105178704902749e-19
2151,2.0229636805350437e-19
2153,1.9440194479419044e-19
2155,1.868165749065662e-19
2157,1.7953307823813273e-19
2159,1.7252934915558454e-19
2161,1.6579016661338103e-19
2163,1.593207883186726e-19
2165,1.5311458682015405e-19
2167,1.4712558965537043e-19
2169,1.4138545471569398e-19
2171,1.3587938664175352e-19
2173,1.3056312813362553e-19
2175,1.2547218854233507e-19
2177,1.2058695411692633e-19
2179,1.1587004552446672e-19
2181,1.113541081561444e-19
2183,1.0700335347085728e-19
2185,1.0282408039370827e-19
2187,9.882001506961687e-20
2189,9.495091979491779e-20
2191,9.125667827962417e-20
2193,8.768355302837433e-20
2195,8.427076481786814e-20
2197,8.096905353023625e-20
2199,7.781635573895719e-20
2201,7.476605621335933e-20
2203,7.185790584105937e-20
2205,6.903876808296698e-20
2207,6.635916738235718e-20
2209,6.375275494768856e-20
2211,6.128229654021075e-20
2213,5.888416560994925e-20
2215,5.658832221915132e-20
2217,5.438834447824393e-20
2219,5.225188573970981e-20
2221,5.023106778523853e-20
2223,4.825745150515941e-20
2225,4.638061904911107e-20
2227,4.457943451943011e-20
2229,4.282228377660942e-20
2231,4.1168535646063773e-20
2233,3.955995558952424e-20
2235,3.800310581525901e-20
2237,3.653825109304687e-20
2239,3.510695195509714e-20
2241,3.372345347235533e-20
2243,3.2423558437681874e-20
2245,3.1154486688121814e-20
2247,2.992167119536852e-20
2249,2.876582417876063e-20
2251,2.764620860084076e-20
2253,2.654627984947665e-20
2255,2.5518608345581604e-20
2257,2.4532690730329433e-20
2259,2.3565431733525232e-20
2261,2.263526201036752e-20
2263,2.1767468571412362e-20
2265,2.0918403493222663e-20
2267,2.0090296888732927e-20
2269,1.9295322258236016e-20
2271,1.8546630301388047e-20
2273,1.7826783606613608e-20
2275,1.712210218782268e-20
2277,1.6441831620253338e-20
2279,1.5810102893211796e-20
2281,1.5199314238950046e-20
2283,1.4602830673317793e-20
2285,1.4019465833539597e-20
2287,1.3468831512655492e-20
2289,1.294712620057586e-20
2291,1.244432962071762e-20
2293,1.195140288156923e-20
2295,1.1470787812810588e-20
2297,1.10147876964297e-20
2299,1.0587364769634592e-20
2301,1.0174273402251324e-20
2303,9.773590692760197e-21
2305,9.381862662646382e-21
2307,9.006893904625602e-21
2309,8.662808019485332e-21
2311,8.315690509012984e-21
2313,7.985231403020308e-21
2315,7.670920819387669e-21
2317,7.362169348920248e-21
2319,7.065692360065957e-21
2321,6.788748167646695e-21
2323,6.5193755432881796e-21
2325,6.26269352086158e-21
2327,6.019105549977169e-21
2329,5.780349352137237e-21
2331,5.5478383110846515e-21
2333,5.323736416446765e-21
2335,5.1136660897690665e-21
2337,4.9120815563409535e-21
2339,4.720555776716593e-21
2341,4.5391736536902614e-21
2343,4.361227646951979e-21
2345,4.187400145676429e-21
2347,4.020852047952289e-21
2349,3.859550153000864e-21
2351,3.707623287851902e-21
2353,3.5649901236208064e-21
2355,3.425948778183612e-21
2357,3.2959867099796734e-21
2359,3.1697443132410233e-21
2361,3.045967106831189e-21
2363,2.9246550907501702e-21
2365,2.8057020549350557e-21
2367,2.6922930458503625e-21
2369,2.585290961462457e-21
2371,2.4844324027421117e-21
2373,2.3897132715569236e-21
2375,2.2963136723466338e-21
2377,2.2105504334247248e-21
2379,2.127822393078971e-21
2381,2.0467223007628268e-21
2383,1.9673259875796993e-21
2385,1.8893265767150665e-21
2387,1.8129899755909455e-21
2389,1.7382738353682788e-21
2391,1.6703488491895182e-21
2393,1.6042969108755025e-21
2395,1.5372260182851527e-21
2397,1.4821852363556226e-21
2399,1.4283407440792523e-21
2401,1.3736566694710602e-21
2403,1.321606572631978e-21
2405,1.2732771798278056e-21
2407,1.226182331697531e-21
2409,1.17997495208563e-21
2411,1.1345802485966405e-21
2413,1.090141953943143e-21
2415,1.0466488903975188e-21
2417,1.0039990120470561e-21
2419,9.622294187612825e-22
2421,9.215255002484958e-22
2423,8.829058023153185e-22
2425,8.5095641196116e-22
2427,8.216642927499873e-22
2429,7.908851102860061e-22
2431,7.599587649326873e-22
2433,7.296971937488821e-22
2435,7.01161808626505e-22
2437,6.731195610279949e-22
2439,6.469936297232353e-22
2441,6.208867570514268e-22
2443,5.9805657203896e-22
2445,5.765333897085231e-22
2447,5.554046378306967e-22
2449,5.3467031640548075e-22
2451,5.143304254328753e-22
2453,4.943849649128804e-22
2455,4.74833934845496e-22
2457,2.1089563259928833e-22


==> data/Rosenbrock2D-200000-1-Riemannian-GD.csv <==
i,y
1,3658.721325780387
2455,0.7712757786486042
4909,0.7343340550766524
7363,0.6991578387748404
9817,0.6656702735874942
12271,0.6337832968425433
14725,0.6034269171408391
17179,0.5745246411995789
19633,0.5470036383931509
22087,0.5208038090576536
24541,0.4958562264790479
26995,0.47210615789127974
29449,0.4494937437021357
31903,0.42796199081404246
34357,0.40746390284854456
36811,0.3879455307349685
39265,0.36936407394501086
41719,0.3516726894911512
44173,0.33482677778499137
46627,0.31878958896563614
49081,0.3035188969263782
51535,0.28898123211752735
53989,0.2751399376340001
56443,0.261960112319963
58897,0.2494130188756087
61351,0.23746560674294412
63805,0.22609170315673424
66259,0.21526262228935839
68713,0.20495105241522235
71167,0.1951345218738091
73621,0.18578716180840082
76075,0.1768885054943637
78529,0.16841610484378294
80983,0.16034858718352865
83437,0.15266838042788586
85891,0.14535523684591264
88345,0.1383931517915537
90799,0.13176455850320268
93253,0.1254527318732511
95707,0.11944393115299819
98161,0.11372230827992967
100615,0.10827534791014141
103069,0.10308930315405633
105523,0.09815108582823677
107977,0.09344995118029273
110431,0.08897349478399087
112885,0.0847119298896084
115339,0.08065449884328141
117793,0.07679095951692158
120247,0.0731129099361959
122701,0.06961064102556017
125155,0.06627649975967555
127609,0.06310206770912347
130063,0.06007932991295006
132517,0.05720171637359823
134971,0.054461627682832116
137425,0.05185307935554241
139879,0.04936920950304478
142333,0.047004568083268354
144787,0.04475319558353186
147241,0.04260941786700227
149695,0.0405685552188146
152149,0.03862523682762937
154603,0.03677520080745416
157057,0.0350137835561926
159511,0.03333654481484936
161965,0.03173982517439729
164419,0.03021942088557942
166873,0.028771999197819365
169327,0.02739391061753727
171781,0.026081680445858315
174235,0.024832447131924982
176689,0.023642920384112132
179143,0.022510494032085885
181597,0.021432312168572106
184051,0.020405655685857404
186505,0.019428286940253798
188959,0.018497630603077964
191413,0.017611648685593832
193867,0.016768106298697343
196321,0.01596487561681973
198775,0.015200206876499672
201229,0.014472084351161998
203683,0.013778914365828066
206137,0.01311894800737331
208591,0.012490520153980646
211045,0.011892262551781552
213499,0.011322597475918059
215953,0.01078027870065246
218407,0.010263937612297967
220861,0.009772271174987525
223315,0.009304209464627927
225769,0.008858517581760485
228223,0.00843422100210058
230677,0.008030248714715835
233131,0.007645581032076989
235585,0.007279381315063799
238039,0.006930682995191992
240493,0.0065987240152416155
242947,0.006282666253053984
245401,0.005981711753957876
247855,0.005695206300255909
250309,0.0054223933476520965
252763,0.005162676985057548
255217,0.004915374088055409
257671,0.004679941966106587
260125,0.00445578730088247
262579,0.004242345184842377
265033,0.004039149630423543
267487,0.003845665955248243
269941,0.003661469779751477
272395,0.0034860968042157406
274849,0.003319104964008992
277303,0.003160129869378059
279757,0.0030087530230769577
282211,0.002864642564507812
284665,0.0027274351568246425
287119,0.002596784864985923
289573,0.00247240674669596
292027,0.0023539732425832817
294481,0.002241224841560322
296935,0.0021338772148290245
299389,0.0020316596527624234
301843,0.0019343493392205092
304297,0.001841689891851761
306751,0.001753478376494695
309205,0.0016694922918168973
311659,0.0015895197952513049
314113,0.0015133866518313042
316567,0.001440892189495378
319021,0.0013718777168454865
321475,0.001306169115436592
323929,0.001243600608708693
326383,0.001184035950926709
328837,0.0011273180745687416
331291,0.0010733228856860443
333745,0.0010219141277475574
336199,0.000972962072853465
338653,0.0009263601817971763
341107,0.0008819855164624276
343561,0.0008397410377386916
346015,0.000799520117873427
348469,0.0007612212386383023
350923,0.0007247610904553697
353377,0.0006900434484362671
355831,0.0006569924300247543
358285,0.0006255245934331649
360739,0.0005955604957699738
363193,0.0005670349923000615
365647,0.0005398727667235052
368101,0.0005140144806059242
370555,0.0004893921265764213
373009,0.00046595166597237077
375463,0.00044363402908735935
377917,0.00042238297467444956
380371,0.0004021521015327052
382825,0.0003828881802263625
385279,0.00036454895293717304
387733,0.00034708819483248614
390187,0.000330461894705127
392641,0.00031463376804383413
395095,0.00029956215204873684
397549,0.0002852140015099537
400003,0.0002715531432800138
402457,0.00025854513666044034
404911,0.0002461616081913122
407365,0.00023436994825299764
409819,0.0002231443158659581
412273,0.00021245640378510786
414727,0.00020227926062936602
417181,0.000192590699210182
419635,0.00018336519582589058
422089,0.00017458254316966122
424543,0.0001662205894264369
426997,0.0001582582439229731
429451,0.00015067815699078472
431905,0.00014346035107648997
434359,0.00013658902436682166
436813,0.00013004684196042074
439267,0.00012381729943823904
441721,0.0001178868299489116
444175,0.00011223979691941137
446629,0.0001068638435958398
449083,0.00010174540454046121
451537,9.687156427649364e-5
453991,9.223171401382644e-5
456445,8.781361487486535e-5
458899,8.3607604107816e-5
461353,7.960306606057601e-5
463807,7.578989376364311e-5
466261,7.215979154446807e-5
468715,6.870317991510535e-5
471169,6.541250280151935e-5
473623,6.227945290302731e-5
476077,5.929612103186577e-5
478531,5.645602030207729e-5
480985,5.375165274412663e-5
483439,5.117710967650102e-5
485893,4.8725620731467114e-5
488347,4.639180498515834e-5
490801,4.416978156393574e-5
493255,4.205395118279843e-5
495709,4.00396933944147e-5
498163,3.812170902734318e-5
500617,3.6295790239290716e-5
503071,3.4557334969016495e-5
505525,3.290196153524913e-5
507979,3.132605686783812e-5
510433,2.9825473295871513e-5
512887,2.8396920324023554e-5
515341,2.7036796619975097e-5
517795,2.574167332660011e-5
520249,2.4508725123885002e-5
522703,2.3334705616604213e-5
525157,2.2217041673193875e-5
527611,2.1152915076958398e-5
530065,2.0139642594988313e-5
532519,1.9175014911016946e-5
534973,1.825649105717395e-5
537427,1.738205887714915e-5
539881,1.6549512977687306e-5
542335,1.5756753608771323e-5
544789,1.5002053154621836e-5
547243,1.4283422785660822e-5
549697,1.3599289024470215e-5
552151,1.2947926041324037e-5
554605,1.2327690685508496e-5
557059,1.1737232019554102e-5
559513,1.1174993372992569e-5
561967,1.0639744312332543e-5
564421,1.0130134288390102e-5
566875,9.644877459606747e-6
569329,9.182917440950371e-6
571783,8.74303581343127e-6
574237,8.324270400699389e-6
576691,7.92556432870894e-6
579145,7.5459113661006326e-6
581599,7.184485459111498e-6
584053,6.840332940012033e-6
586507,6.512701405936688e-6
588961,6.200763798048741e-6
591415,5.903732692562745e-6
593869,5.620962147813945e-6
596323,5.351705717943987e-6
598777,5.095375040141915e-6
601231,4.851322897770934e-6
603685,4.618933093149922e-6
606139,4.397700526739336e-6
608593,4.187040946491573e-6
611047,3.986494266611538e-6
613501,3.795532936779934e-6
615955,3.6137379587812406e-6
618409,3.440651159846788e-6
620863,3.2758363072530694e-6
623317,3.1189336255396902e-6
625771,2.9695302001125567e-6
628225,2.8272983780716224e-6
630679,2.691879617424762e-6
633133,2.5629325470837187e-6
635587,2.4401758324626697e-6
638041,2.3232862842937443e-6
640495,2.2120076812798317e-6
642949,2.1060594469751963e-6
645403,2.0051744434952636e-6
647857,1.909132675425097e-6
650311,1.817681181142746e-6
652765,1.7306195987804402e-6
655219,1.6477283634954071e-6
657673,1.5687984280068113e-6
660127,1.4936577627211622e-6
662581,1.4221083731269695e-6
665035,1.3539935791354856e-6
667489,1.289141560390785e-6
669943,1.2273887277804693e-6
672397,1.168600559898038e-6
674851,1.1126220852267536e-6
677305,1.0593307822906177e-6
679759,1.0085921930672603e-6
682213,9.602783015157909e-7
684667,9.14283916622237e-7
687121,8.704877409363446e-7
689575,8.287939648961415e-7
692029,7.8909736818793e-7
694483,7.512977722701937e-7
696937,7.153129216216753e-7
699391,6.810478756446113e-7
701845,6.484277131578632e-7
704299,6.173700937991174e-7
706753,5.877966230986028e-7
709207,5.596429804603457e-7
711661,5.328348549043388e-7
714115,5.073136596274377e-7
716569,4.830149590114177e-7
719023,4.5987740561777906e-7
721477,4.378507033005618e-7
723931,4.168766880187039e-7
726385,3.9690954627925127e-7
728839,3.778967586056952e-7
731293,3.597966030900227e-7
733747,3.4256346487570235e-7
736201,3.261539133512534e-7
738655,3.105321234981963e-7
741109,2.956569882745705e-7
743563,2.8149588148439613e-7
746017,2.6801310732035487e-7
748471,2.551746794716502e-7
750925,2.429525837152342e-7
753379,2.3131464552244152e-7
755833,2.2023535144501538e-7
758287,2.0968676784969114e-7
760741,1.9964229895150404e-7
763195,1.9008003844172622e-7
765649,1.8097480316105682e-7
768103,1.7230664190752317e-7
770557,1.640536952722945e-7
773011,1.5619515084939235e-7
775465,1.4871387857776408e-7
777919,1.4159016746525551e-7
780373,1.3480841597414935e-7
782827,1.2835151798571e-7
785281,1.2220318687858353e-7
787735,1.1635002748213111e-7
790189,1.1077661190853027e-7
792643,1.0547073997488872e-7
795097,1.0041902531557133e-7
797551,9.560872286817119e-8
800005,9.102935809100985e-8
802459,8.666885543150911e-8
804913,8.251767458495776e-8
807367,7.856534002009581e-8
809821,7.480187814381273e-8
812275,7.121909825035198e-8
814729,6.780754868751656e-8
817183,6.455976911650306e-8
819637,6.146756192007509e-8
822091,5.8523122264620716e-8
824545,5.572004532353045e-8
826999,5.305093322346619e-8
829453,5.050995211166606e-8
831907,4.8090686933283886e-8
834361,4.5787030024774054e-8
836815,4.359397309618341e-8
839269,4.150572571214749e-8
841723,3.9517725963836725e-8
844177,3.7624745352188626e-8
846631,3.58226294118363e-8
849085,3.410683679365202e-8
851539,3.247304361585482e-8
853993,3.091768257078206e-8
856447,2.9436661324099312e-8
858901,2.8026731089741586e-8
861355,2.6684338072304944e-8
863809,2.5406098644986136e-8
866263,2.4189223254913534e-8
868717,2.3030508830285708e-8
871171,2.1927414853891225e-8
873625,2.0877160299602893e-8
876079,1.987709733282693e-8
878533,1.8925044617208606e-8
880987,1.8018495080496223e-8
883441,1.715546206961639e-8
885895,1.6333769310914374e-8
888349,1.5551344738752026e-8
890803,1.4806482620102977e-8
893257,1.4097220658063071e-8
895711,1.3422005326375487e-8
898165,1.277913356801719e-8
900619,1.2166983909324904e-8
903073,1.1584222515159343e-8
905527,1.1029313480215939e-8
907981,1.0501041970822406e-8
910435,9.998075262621988e-9
912889,9.519144482338806e-9
915343,9.063206614744044e-9
917797,8.62905950120762e-9
920251,8.215753152034989e-9
922705,7.822244642478395e-9
925159,7.447541023949888e-9
927613,7.090826696158923e-9
930067,6.751160714041257e-9
932521,6.427800212942168e-9
934975,6.11992904972442e-9
937429,5.826770188922597e-9
939883,5.5476858636486036e-9
942337,5.281939588905862e-9
944791,5.02895045958506e-9
947245,4.788079797539837e-9
949699,4.5587195446145046e-9
952153,4.340370986296054e-9
954607,4.132457667770914e-9
957061,3.934525334759593e-9
959515,3.746053466667614e-9
961969,3.566628385347659e-9
964423,3.395797961831308e-9
966877,3.2331317176179483e-9
969331,3.078274434702414e-9
971785,2.930818701757089e-9
974239,2.7904410250424936e-9
976693,2.6567875945193944e-9
979147,2.5295215411104635e-9
981601,2.4083650928541684e-9
984055,2.2929993720816593e-9
986509,2.1831714053290115e-9
988963,2.0786043193441062e-9
991417,1.9790345022068233e-9
993871,1.884244740787159e-9
996325,1.793985451481395e-9
998779,1.7080588107410199e-9
1001233,1.6262481530645928e-9
1003687,1.5483471870114612e-9
1006141,1.4741860624257442e-9
1008595,1.4035694248074828e-9
1011049,1.3363425818227478e-9
1013503,1.2723359788130457e-9
1015957,1.2113881870248957e-9
1018411,1.153366387655326e-9
1020865,1.0981176749929578e-9
1023319,1.045521082232457e-9
1025773,9.9544392560811e-10
1028227,9.477598778681735e-10
1030681,9.023650806277549e-10
1033135,8.591398525609944e-10
1035589,8.179896008817439e-10
1038043,7.788104939024373e-10
1040497,7.415036726422124e-10
1042951,7.059879243144673e-10
1045405,6.721695729530502e-10
1047859,6.399746509290044e-10
1050313,6.093219012680113e-10
1052767,5.801339655768909e-10
1055221,5.523473367818559e-10
1057675,5.258886941621506e-10
1060129,5.007001956334248e-10
1062583,4.767182542403158e-10
1065037,4.538823329603561e-10
1067491,4.3214277299557876e-10
1069945,4.1144218450699414e-10
1072399,3.917353354778356e-10
1074853,3.7297246857144843e-10
1077307,3.551062076046258e-10
1079761,3.380977225839663e-10
1082215,3.2190209278957475e-10
1084669,3.064839496384084e-10
1087123,2.9180273298946266e-10
1089577,2.778262320460693e-10
1092031,2.6451921995273565e-10
1094485,2.5184816150836647e-10
1096939,2.397853934009701e-10
1099393,2.282991730293672e-10
1101847,2.173643085524502e-10
1104301,2.069532371995501e-10
1106755,1.9703971258075385e-10
1109209,1.8760210603683556e-10
1111663,1.7861557138534745e-10
1114117,1.7006040908874513e-10
1116571,1.6191504795059421e-10
1119025,1.541589516458078e-10
1121479,1.4677520590946213e-10
1123933,1.397443627941343e-10
1126387,1.330510188225062e-10
1128841,1.2667829356082668e-10
1131295,1.2061011576532927e-10
1133749,1.1483325845791005e-10
1136203,1.0933250071317277e-10
1138657,1.0409579644579608e-10
1141111,9.910993640495122e-11
1143565,9.43623436257057e-11
1146019,8.98426757758421e-11
1148473,8.55390190012464e-11
1150927,8.144195325686975e-11
1153381,7.754114160041833e-11
1155835,7.38267423536871e-11
1158289,7.029066790983693e-11
1160743,6.692359318019269e-11
1163197,6.371815178385552e-11
1165651,6.06662545917105e-11
1168105,5.776020042041122e-11
1170559,5.499366456584264e-11
1173013,5.2359348263264957e-11
1175467,4.9851491720451465e-11
1177921,4.746376409292828e-11
1180375,4.5190138741971384e-11
1182829,4.3025670646928245e-11
1185283,4.096464661234755e-11
1187737,3.900256278410091e-11
1190191,3.7134465274049226e-11
1192645,3.5355636988448904e-11
1195099,3.366221156912682e-11
1197553,3.204971722667152e-11
1200007,3.051463196599827e-11
1202461,2.905291796607808e-11
1204915,2.766136763200444e-11
1207369,2.6336474159175018e-11
1209823,2.507489864647097e-11
1212277,2.3873886384925734e-11
1214731,2.2730277468934984e-11
1217185,2.164156358835826e-11
1219639,2.060500025392265e-11
1222093,1.9617974611124687e-11
1224547,1.8678332692957815e-11
1227001,1.7783601421247278e-11
1229455,1.6931819046630074e-11
1231909,1.6120837878486668e-11
1234363,1.534861351709419e-11
1236817,1.46134616118826e-11
1239271,1.3913445868186505e-11
1241725,1.3247032702315334e-11
1244179,1.2612541503583102e-11
1246633,1.2008372118718107e-11
1249087,1.1433207608265316e-11
1251541,1.0885532552914372e-11
1253995,1.0364147658083077e-11
1256449,9.867737751522146e-12
1258903,9.395050529531379e-12
1261357,8.945056330403749e-12
1263811,8.516569021502265e-12
1266265,8.108650571597023e-12
1268719,7.72027206470319e-12
1271173,7.350453357144277e-12
1273627,6.998389179982401e-12
1276081,6.6631512227840294e-12
1278535,6.344006156765928e-12
1280989,6.04014839882437e-12
1283443,5.750811325731475e-12
1285897,5.475365203049163e-12
1288351,5.2130832456099006e-12
1290805,4.963392091015585e-12
1293259,4.725661412705181e-12
1295713,4.499291208711784e-12
1298167,4.283789040273604e-12
1300621,4.07858605458106e-12
1303075,3.883233977565285e-12
1305529,3.697239476815096e-12
1307983,3.5201329884788115e-12
1310437,3.351529513757292e-12
1312891,3.1909838430240684e-12
1315345,3.0381453010675392e-12
1317799,2.892611873741582e-12
1320253,2.7540641318683864e-12
1322707,2.6221530333034646e-12
1325161,2.4965460563608223e-12
1327615,2.3769690154157086e-12
1330069,2.2631072244534287e-12
1332523,2.154710968936893e-12
1334977,2.0515070065001055e-12
1337431,1.953235264581188e-12
1339885,1.8596812115186555e-12
1342339,1.7705986121674935e-12
1344793,1.6857921121012873e-12
1347247,1.605047919917673e-12
1349701,1.5281625079120163e-12
1352155,1.454968145534584e-12
1354609,1.3852721463969085e-12
1357063,1.3189216866493122e-12
1359517,1.2557494780220865e-12
1361971,1.1955961922246356e-12
1364425,1.1383307663486602e-12
1366879,1.0838023135852832e-12
1369333,1.0318913685391662e-12
1371787,9.824670207128835e-13
1374241,9.354046308220102e-13
1376695,8.906016140002096e-13
1379149,8.479398771176107e-13
1381603,8.073260402248725e-13
1384057,7.686576715212622e-13
1386511,7.318372079487268e-13
1388965,6.967844229777076e-13
1391419,6.634069558949433e-13
1393873,6.316317391108786e-13
1396327,6.013785942714831e-13
1398781,5.725711645098813e-13
1401235,5.451467659943335e-13
1403689,5.190330536613423e-13
1406143,4.941729034436228e-13
1408597,4.705036043367494e-13
1411051,4.479653923337118e-13
1413505,4.2650922006778386e-13
1415959,4.060784888319997e-13
1418413,3.866285542208253e-13
1420867,3.681102800981317e-13
1423321,3.5047694248219596e-13
1425775,3.3369017866730743e-13
1428229,3.1770568056321764e-13
1430683,3.0248860684138144e-13
1433137,2.879987752249867e-13
1435591,2.7420446709984403e-13
1438045,2.610709252818061e-13
1440499,2.485650367399957e-13
1442953,2.3665952497944095e-13
1445407,2.2532303653932148e-13
1447861,2.145307100383572e-13
1450315,2.0425534435078454e-13
1452769,1.9447104942866528e-13
1455223,1.8515646374881214e-13
1457677,1.7628708569793179e-13
1460131,1.6784343872785176e-13
1462585,1.5980425538434665e-13
1465039,1.521492734551278e-13
1467493,1.4486178332526718e-13
1469947,1.3792260076244756e-13
1472401,1.313165166109786e-13
1474855,1.2502687038520469e-13
1477309,1.190378045105165e-13
1479763,1.1333625303848951e-13
1482217,1.0790720786865793e-13
1484671,1.0273877213779276e-13
1487125,9.781791076426713e-14
1489579,9.313220596210976e-14
1492033,8.867145641449383e-14
1494487,8.442390226104815e-14
1496941,8.038024683173545e-14
1499395,7.653031424267893e-14
1501849,7.286432685349924e-14
1504303,6.937435062673965e-14
1506757,6.60511686968598e-14
1509211,6.288751630587674e-14
1511665,5.987540341260252e-14
1514119,5.700723075630751e-14
1516573,5.42767594536572e-14
1519027,5.167678282090294e-14
1521481,4.9201617184220996e-14
1523935,4.6845016881578654e-14
1526389,4.460103014823152e-14
1528843,4.2464778630139366e-14
1531297,4.04306210431157e-14
1533751,3.8494116422355535e-14
1536205,3.6650373123593346e-14
1538659,3.4894734225621044e-14
1541113,3.322339620669579e-14
1543567,3.1631921737932835e-14
1546021,3.011684744738484e-14
1548475,2.867418706316734e-14
1550929,2.7300777695195023e-14
1553383,2.5993148825892096e-14
1555837,2.474801628759575e-14
1558291,2.3562659645556e-14
1560745,2.2433960435947374e-14
1563199,2.1359438384249442e-14
1565653,2.0336386118257645e-14
1568107,1.936222569329201e-14
1570561,1.8434833067543016e-14
1573015,1.755176761448364e-14
1575469,1.6711089711631585e-14
1577923,1.591067820780974e-14
1580377,1.514852024128029e-14
1582831,1.4422950325311194e-14
1585285,1.3732062226918786e-14
1587739,1.3074335110448823e-14
1590193,1.2448113414093662e-14
1592647,1.185182430895514e-14
1595101,1.1284157423241498e-14
1597555,1.0743621393329736e-14
1600009,1.0229032807355085e-14
1602463,9.739092268113012e-15
1604917,9.272567912616194e-15
1607371,8.828438538362109e-15
1609825,8.405583503608569e-15
1612279,8.002935604516843e-15
1614733,7.619617919068539e-15
1617187,7.25462128384572e-15
1619641,6.907146595279605e-15
1622095,6.576316334002498e-15
1624549,6.2612962348269705e-15
1627003,5.96139875484752e-15
1629457,5.675834998111298e-15
1631911,5.403978768886371e-15
1634365,5.145144141853628e-15
1636819,4.898679536841384e-15
1639273,4.6640462104494626e-15
1641727,4.4406286037959845e-15
1644181,4.227934833008161e-15
1646635,4.02542889568367e-15
1649089,3.832601967741229e-15
1651543,3.6490312178617734e-15
1653997,3.4742530584415215e-15
1656451,3.307827539067005e-15
1658905,3.149392602543419e-15
1661359,2.9985304297221744e-15
1663813,2.8549101199834198e-15
1666267,2.7181685308820096e-15
1668721,2.5879613273076e-15
1671175,2.4640043833225794e-15
1673629,2.3459860610316727e-15
1676083,2.2336075404809342e-15
1678537,2.1266246139250257e-15
1680991,2.0247545230962144e-15
1683445,1.9277744775318398e-15
1685899,1.835439856392221e-15
1688353,1.7475170208009802e-15
1690807,1.6638156340830333e-15
1693261,1.5841231325780621e-15
1695715,1.508238475335037e-15
1698169,1.4360007699387985e-15
1700623,1.3672137631370376e-15
1703077,1.3017286487895781e-15
1705531,1.2393730909181514e-15
1707985,1.1800109726324792e-15
1710439,1.1234920446385077e-15
1712893,1.0696739488023722e-15
1715347,1.0184393959761366e-15
1717801,9.696539009509868e-16
1720255,9.232097394075086e-16
1722709,8.789905359153895e-16
1725163,8.36884700040598e-16
1727617,7.968000158057369e-16
1730071,7.5863555812311615e-16
1732525,7.222951283255155e-16
1734979,6.876992480763888e-16
1737433,6.547602969970978e-16
1739887,6.233954319470238e-16
1742341,5.935363467241585e-16
1744795,5.651073720349433e-16
1747249,5.380371199512274e-16
1749703,5.122659043405644e-16
1752157,4.877294390601762e-16
1754611,4.643682991851146e-16
1757065,4.421259968777835e-16
1759519,4.209484247994092e-16
1761973,4.007831683579392e-16
1764427,3.815856216153063e-16
1766881,3.6330770035298217e-16
1769335,3.459077904357597e-16
1771789,3.293385416367099e-16
1774243,3.135626845267657e-16
1776697,2.98544211711868e-16
1779151,2.842449677857032e-16
1781605,2.706290359984794e-16
1784059,2.57666658396344e-16
1786513,2.453237116475028e-16
1788967,2.33573340529936e-16
1791421,2.2238582026683858e-16
1793875,2.117330560628803e-16
1796329,2.01591549328827e-16
1798783,1.9193573668748603e-16
1801237,1.8274141786050364e-16
1803691,1.7398844636274758e-16
1806145,1.656543167956297e-16
1808599,1.577197348353868e-16
1811053,1.5016534274894427e-16
1813507,1.4297282850683414e-16
1815961,1.3612455657170034e-16
1818415,1.2960373251483817e-16
1820869,1.233959091696166e-16
1823323,1.1748537743385964e-16
1825777,1.118578530902173e-16
1828231,1.0649997359631955e-16
1830685,1.0139855846317846e-16
1833139,9.654172513625125e-17
1835593,9.19176258539267e-17
1838047,8.751471751905835e-17
1840501,8.332279299547204e-17
1842955,7.933186758596129e-17
1845409,7.553165938307476e-17
1847863,7.191379497572337e-17
1850317,6.846914034889442e-17
1852771,6.518954964509343e-17
1855225,6.206700720329906e-17
1857679,5.909398947663044e-17
1860133,5.626351433945139e-17
1862587,5.356851199976503e-17
1865041,5.1002648682632814e-17
1867495,4.855953732352381e-17
1869949,4.623366533872755e-17
1872403,4.401903879459062e-17
1874857,4.1910576074569495e-17
1877311,3.990298157156946e-17
1879765,3.799172850345587e-17
1882219,3.6171994959889876e-17
1884673,3.443935801579064e-17
1887127,3.2789706730944227e-17
1889581,3.1219030760842064e-17
1892035,2.972376291874467e-17
1894489,2.829996660593438e-17
1896943,2.6944334447419424e-17
1899397,2.5653785370978855e-17
1901851,2.4424923562370234e-17
1904305,2.3254945045237665e-17
1906759,2.2141113579892842e-17
1909213,2.1080602413128805e-17
1911667,2.0070751995797838e-17
1914121,1.910939471400552e-17
1916575,1.8194026568051937e-17
1919029,1.7322530123459928e-17
1921483,1.649278937092021e-17
1923937,1.570277141327368e-17
1926391,1.4950666432712972e-17
1928845,1.4234539551297712e-17
1931299,1.3552679922896456e-17
1933753,1.2903546407413582e-17
1936207,1.2285469214245704e-17
1938661,1.1696919227836566e-17
1941115,1.113665796428817e-17
1943569,1.0603249148595277e-17
1946023,1.009533940058618e-17
1948477,9.611757095773523e-18
1950931,9.151354471404843e-18
1953385,8.71300943221624e-18
1955839,8.29566186040781e-18
1958293,7.898261882413772e-18
1960747,7.519911372650899e-18
1963201,7.159720675974087e-18
1965655,6.816758326548954e-18
1968109,6.490248962119964e-18
1970563,6.179351446367548e-18
1973017,5.883355601817445e-18
1975471,5.601558568985509e-18
1977925,5.333235529248398e-18
1980379,5.077769065975359e-18
1982833,4.834534343633319e-18
1985287,4.602962745902427e-18
1987741,4.382496586320139e-18
1990195,4.172559966042653e-18
1992649,3.972673833675825e-18
1995103,3.7823875866057955e-18
1997557,3.601202089032784e-18
2000011,3.4286843919070555e-18
2002465,3.264447062849984e-18
2004919,3.1080676805313783e-18
2007373,2.959215688576281e-18
2009827,2.8174821194264676e-18
2012281,2.6825045360535776e-18
2014735,2.5540191829237002e-18
2017189,2.4316669232754452e-18
2019643,2.3151927461741e-18
2022097,2.2042694517085255e-18
2024551,2.098709919722677e-18
2027005,1.998184669158012e-18
2029459,1.9024669615190504e-18
2031913,1.8113299956333403e-18
2034367,1.724561490157201e-18
2036821,1.6419495525724119e-18
2039275,1.5632887452905194e-18
2041729,1.488414693730167e-18
2044183,1.4171275457690869e-18
2046637,1.3492197756716906e-18
2049091,1.284612896829281e-18
2051545,1.2230516992632778e-18
2053999,1.1644855578505787e-18
2056453,1.1087000314199548e-18
2058907,1.0555870147303205e-18
2061361,1.0050360040587061e-18
2063815,9.56897653112514e-19
2066269,9.110537650392945e-19
2068723,8.6740506908945e-19
2071177,8.258457930844929e-19
2073631,7.862868264905142e-19
2076085,7.486306153723593e-19
2078539,7.12778725626277e-19
2080993,6.786356266144456e-19
2083447,6.461214114229099e-19
2085901,6.151521395990305e-19
2088355,5.85709332042194e-19
2090809,5.576503831783327e-19
2093263,5.309135675980791e-19
2095717,5.055042311234591e-19
2098171,4.812744893914155e-19
2100625,4.582341335291311e-19
2103079,4.362714610077261e-19
2105533,4.153939039843357e-19
2107987,3.954711493666349e-19
2110441,3.7654736085357546e-19
2112895,3.5851654938459904e-19
2115349,3.413175951923198e-19
2117803,3.249864147050608e-19
2120257,3.094256407431038e-19
2122711,2.946003683102927e-19
2125165,2.804710188894944e-19
2127619,2.670273009227244e-19
2130073,2.542465007659556e-19
2132527,2.4206700617496163e-19
2134981,2.304699567703558e-19
2137435,2.1943131846282008e-19
2139889,2.0892228290209338e-19
2142343,1.9891658223141407e-19
2144797,1.8938905429645862e-19
2147251,1.8031683684006373e-19
2149705,1.716794987404792e-19
2152159,1.6345261997293087e-19
2154613,1.5561037193440824e-19
2157067,1.4816185901575332e-19
2159521,1.4107766300445293e-19
2161975,1.3432529317994536e-19
2164429,1.278856384833587e-19
2166883,1.2175182516468124e-19
2169337,1.1591541244846545e-19
2171791,1.1037876611849576e-19
2174245,1.0508566146541641e-19
2176699,1.0003546216144375e-19
2179153,9.525572112877345e-20
2181607,9.069641158509375e-20
2184061,8.633534663360372e-20
2186515,8.220975886138287e-20
2188969,7.826589443052165e-20
2191423,7.449670955014204e-20
2193877,7.094901512598964e-20
2196331,6.753733237443474e-20
2198785,6.431299772722271e-20
2201239,6.123027835634516e-20
2203693,5.829433846302602e-20
2206147,5.551017449078364e-20
2208601,5.284309137589029e-20
2211055,5.032357268833753e-20
2213509,4.790502892443887e-20
2215963,4.561361238471558e-20
2218417,4.3427013738726037e-20
2220871,4.134923192357067e-20
2223325,3.937587701643015e-20
2225779,3.7474321398351315e-20
2228233,3.5698164734117295e-20
2230687,3.3961838697902174e-20
2233141,3.234721679749918e-20
2235595,3.079783984087307e-20
2238049,2.930983638971674e-20
2240503,2.7923151687474246e-20
2242957,2.657043927127739e-20
2245411,2.5298829888035937e-20
2247865,2.409646592080744e-20
2250319,2.2926289804468338e-20
2252773,2.1839250165633686e-20
2255227,2.0798244893264638e-20
2257681,1.9789144933942492e-20
2260135,1.8833878316976445e-20
2262589,1.7933312610722222e-20
2265043,1.706829612407947e-20
2267497,1.6235622952645274e-20
2269951,1.5455354251588142e-20
2272405,1.471919368044418e-20
2274859,1.400092486994855e-20
2277313,1.3313738580234205e-20
2279767,1.2674452301957608e-20
2282221,1.2064168207112119e-20
2284675,1.1473037398973752e-20
2287129,1.090896525984832e-20
2289583,1.038347617228295e-20
2292037,9.874279933087555e-21
2294491,9.392929227043128e-21
2296945,8.924373375065413e-21
2299399,8.491021706069558e-21
2301853,8.066642719945528e-21
2304307,7.679802840694327e-21
2306761,7.302571819392377e-21
2309215,6.93623848750797e-21
2311669,6.597554522314149e-21
2314123,6.266893862212277e-21
2316577,5.968583106969928e-21
2319031,5.6775467261674604e-21
2321485,5.3937428115692836e-21
2323939,5.121650717553176e-21
2326393,4.867086164085603e-21
2328847,4.630296820703773e-21
2331301,4.410503344725584e-21
2333755,4.1960543071113894e-21
2336209,3.986912730006257e-21
2338663,3.787068468749437e-21
2341117,3.603953955640436e-21
2343571,3.4243882505826755e-21
2346025,3.2625900934416637e-21
2348479,3.1088276906530665e-21
2350933,2.9587767033950208e-21
2353387,2.8124371316675266e-21
2355841,2.6721384815388124e-21
2358295,2.5449148238632756e-21
2360749,2.422720550984387e-21
2363203,2.3035325246852454e-21
2365657,2.1954285065312466e-21
2368111,2.0944920391190406e-21
2370565,1.9959308776463876e-21
2373019,1.8997450221132876e-21
2375473,1.8059344725197406e-21
2377927,1.7144992288657465e-21
2380381,1.6320400067401423e-21
2382835,1.5559041586123155e-21
2385289,1.481586904094459e-21
2387743,1.4091054995188743e-21
2390197,1.3384081758886565e-21
2392651,1.2782736231489066e-21
2395105,1.220497500345972e-21
2397559,1.1640574871340359e-21
2400013,1.1089535835130983e-21
2402467,1.0551857894831593e-21
2404921,1.0027541050442188e-21
2407375,9.51658530196277e-22
2409829,9.018990649393335e-22
2412283,8.589231991875115e-22
2414737,8.194635472334406e-22
2417191,7.809440751136517e-22
2419645,7.433278049732124e-22
2422099,7.066502216615104e-22
2424553,6.709018339985643e-22
2427007,6.360813002182562e-22
2429461,6.039027164723439e-22
2431915,5.774187569972681e-22
2434369,5.515286240070805e-22
2436823,5.262323175017811e-22
2439277,5.0152983748137e-22
2441731,4.774211839458471e-22
2444185,4.539063568952125e-22
2446639,4.309853563294661e-22
2449093,4.0865818224860793e-22
2451547,3.86924834652638e-22
2454001,3.6578531354155635e-22

